Rough-Heston Local-Volatility Model

In industrial applications it is quite common to use stochastic volatility models driven by semi-martingale Markov volatility processes. However, in order to fit exactly market volatilities, these models are usually extended by adding a local volatility term. Here, we consider the case of singular Volterra processes, and we extend them by adding a local-volatility term to their Markov lift by preserving the stylized results implied by these models on plain-vanilla options. In particular, we focus on the rough-Heston model, and we analyze the small time asymptotics of its implied local-volatility function in order to provide a proper extrapolation scheme to be used in calibration.

==> diff_skews_log_coords_n20_new_red2.txt <==
idx	log_maturities	diff_log_skews_bs	diff_log_skews_lv	diff_log_skews_bs_fit	diff_log_skews_lv_fit
3	-13.595134651909397	-3.3619228070279585	-2.351888995327802	-0.8497736222403898	-0.1777623921596862
7	-12.901987471349452	-2.924589250869808	-2.0751674126201	-0.8490850168384497	-0.17707872339898675
11	-12.496522363241288	-2.7356992038511017	-1.9154794312949228	-0.8486822085005208	-0.17667880281106307
15	-12.208840290789507	-2.599679704577211	-1.7989725342501277	-0.8483964114365097	-0.1763950546382873
19	-11.985696739475298	-2.4493695692857056	-1.7152300586275047	-0.8481747300113339	-0.17617496245662134
23	-11.803375182681343	-2.401352693079827	-1.6402119518339533	-0.8479936030985807	-0.17599513405036363
27	-11.649224502854084	-2.303128714715644	-1.578915555985359	-0.8478404624758978	-0.17584309129927958
31	-11.515693110229561	-2.235012669823661	-1.5262723149755346	-0.8477078060345696	-0.17571138587758786
35	-11.39791007457318	-2.200063266850556	-1.4820057664771649	-0.8475907947606517	-0.17559521346243995
39	-11.292549558915352	-2.1731229585460836	-1.442952974191961	-0.8474861246093939	-0.1754912936959219
43	-11.197239379111027	-2.1170788766929935	-1.4059626790331636	-0.8473914389401539	-0.17539728683224798
47	-11.110228002121397	-2.096566149917454	-1.368425738093105	-0.8473049976966406	-0.17531146528966418
51	-11.030185294447861	-2.065711616755163	-1.338310402377286	-0.8472254794609243	-0.17523251712354168
55	-10.956077322294139	-1.9960468566436198	-1.3112283196861667	-0.8471518570739578	-0.17515942253858013
59	-10.887084450807187	-1.9844042180084673	-1.2862939125857205	-0.8470833162714649	-0.17509137310799822
63	-10.822545929669616	-1.9534394853887318	-1.261987271718347	-0.8470192006326295	-0.17502771711688841
67	-10.761921307853182	-1.953321845683997	-1.2384781374259934	-0.8469589732476756	-0.17496792150460355
71	-10.704762894013234	-1.9539244407629148	-1.2153588885290953	-0.8469021893587116	-0.1749115447017405
75	-10.650695672742957	-1.8930356930351908	-1.1925505845077402	-0.8468484764075827	-0.17485821682102914
79	-10.599402378355407	-1.8594044074795555	-1.1709723232399574	-0.8467975192074538	-0.17480762493522245
83	-10.550612214185975	-1.8434453790222585	-1.1502086500634654	-0.8467490487360289	-0.17475950195065645
87	-10.504092198551081	-1.8250164971664486	-1.1347241044269043	-0.8467028335382139	-0.1747136180715485
91	-10.459640435980248	-1.81082011463619	-1.116248924406471	-0.8466586730414384	-0.17466977416324153
95	-10.417080821561452	-1.8006422240265616	-1.0984859132456344	-0.8466163922947005	-0.17462779652896473
99	-10.376258827041196	-1.7805837553076298	-1.0846829141757133	-0.8465758377822781	-0.17458753275355646
103	-10.337038113887916	-1.7783082132518877	-1.0678486724010816	-0.8465368740589841	-0.17454884836284223
107	-10.299297785905068	-1.7566314033908896	-1.0543556401074037	-0.8464993810207827	-0.17451162411381682
111	-10.262930141734193	-1.737826757838219	-1.0422662358551693	-0.8464632516720177	-0.1744757537778807
115	-10.227838821922923	-1.7470004201588996	-1.0268589866575604	-0.8464283902846228	-0.17444114231324587
119	-10.19393727024724	-1.7036043603875313	-1.0138019471991147	-0.8463947108695249	-0.17440770434729877
123	-10.161147447424248	-1.7287716779808906	-1.0004904154610856	-0.8463621358987858	-0.17437536290790223
127	-10.129398749109669	-1.6982787180634178	-0.9873220230862594	-0.8463305952306894	-0.17434404835618897
131	-10.098627090442914	-1.685542089178779	-0.9761328357944543	-0.8463000252002848	-0.17431369748362482
135	-10.068774127293233	-1.6487660060418325	-0.9651503223184354	-0.8462703678457355	-0.1742842527439041
139	-10.03978659041998	-1.6262125971857304	-0.9544616667996371	-0.8462415702468421	-0.17425566159621472
143	-10.011615713453285	-1.631552265820106	-0.9454906561966983	-0.8462135839567716	-0.17422787594104105
147	-9.98421673926517	-1.6478913809107927	-0.935830932060898	-0.8461863645116628	-0.1742008516332851
151	-9.957548492183008	-1.6243018851754512	-0.9260754363655153	-0.8461598710056426	-0.1741745480603297
155	-9.931573005779747	-1.634248497689708	-0.915509749018649	-0.8461340657210552	-0.17414892777491855
159	-9.906255197795458	-1.590437401245989	-0.9051649529811749	-0.8461089138055138	-0.174123956174523
163	-9.881562585205085	-1.607502651556747	-0.8970915448235823	-0.8460843829888349	-0.17409960122030613
167	-9.857465033626026	-1.625748538307759	-0.8891946030456599	-0.8460604433340888	-0.174075833189957
171	-9.83393453621583	-1.6039035620468587	-0.8814328528963142	-0.8460370670179449	-0.17405262445961192
175	-9.810945017991132	-1.5812836104994648	-0.8732683237304371	-0.8460142281362737	-0.17402994931084906
179	-9.788472162139072	-1.5735928399463033	-0.8634687160465124	-0.845991902531596	-0.17400778375937506
183	-9.766493255420297	-1.5591247445968248	-0.8564416363955045	-0.8459700676394983	-0.17398610540254209
187	-9.744987050199335	-1.5626268992642598	-0.8484899591419315	-0.8459487023515685	-0.17396489328326478
191	-9.723933641001501	-1.5448881890508357	-0.8394596519972772	-0.8459277868927605	-0.1739441277682653
195	-9.703314353798765	-1.5336058360263753	-0.8320549511527182	-0.845907302711406	-0.17392379043887296
199	-9.683111646481247	-1.5092392652546516	-0.8246235124620642	-0.845887232380338	-0.173903863992857
203	-9.663309019185068	-1.51249871104379	-0.8179813199051589	-0.8458675595078065	-0.17388433215598043
207	-9.643890933327967	-1.4986538815193744	-0.8105392305820769	-0.8458482686570441	-0.1738651796021428
211	-9.624842738357271	-1.4991707962659802	-0.8033765303486136	-0.8458293452734946	-0.17384639188112996
215	-9.60615060534512	-1.4945372843189815	-0.7971749896292337	-0.8458107756188427	-0.17382795535311737
219	-9.587801466676924	-1.4986526868018495	-0.7905044303434638	-0.845792546711098	-0.1738098571291831
223	-9.569782961174246	-1.4850025950479315	-0.785036409552335	-0.8457746462700777	-0.17379208501718124
227	-9.552083384074844	-1.4964116269844165	-0.7783516384356726	-0.8457570626677137	-0.17377462747240602
231	-9.534691641362976	-1.4849394234893265	-0.7728138474056423	-0.8457397848826828	-0.17375747355254642
235	-9.517597208003675	-1.4629024926636505	-0.7678012332307342	-0.8457228024589141	-0.17374061287649178
239	-9.500790089687294	-1.4802084219744946	-0.7609911756699637	-0.8457061054675848	-0.17372403558659932
243	-9.484260787736085	-1.4491645041921584	-0.754980918109363	-0.8456896844722563	-0.17370773231408065
247	-9.468000266864305	-1.452120218506475	-0.749733051428886	-0.8456735304968458	-0.17369169414720279
251	-9.451999925517864	-1.4279194677635139	-0.7440586759293537	-0.8456576349961599	-0.17367591260203333
255	-9.436251568549725	-1.4285009935447937	-0.7382995995502513	-0.8456419898287494	-0.17366037959548952
259	-9.42074738201376	-1.4165248188436372	-0.7339335952867838	-0.8456265872318685	-0.1736450874204768
263	-9.40547990988297	-1.4168091611692084	-0.7305721875850799	-0.8456114197983448	-0.17363002872292538
267	-9.39044203251843	-1.4030228226323547	-0.725067773065394	-0.8455964804551903	-0.17361519648055362
271	-9.37562694673329	-1.3906039436907354	-0.7201966064338832	-0.8455817624437953	-0.17360058398320466
275	-9.361028147312139	-1.393818095758769	-0.7152556913466017	-0.8455672593015694	-0.1735861848146184
279	-9.346639409860039	-1.408953591423669	-0.7103603509155612	-0.8455529648449019	-0.17357199283551528
283	-9.332454774868083	-1.3988999073206028	-0.7061777695682179	-0.8455388731533335	-0.17355800216787945
287	-9.318468532893343	-1.4016693636969046	-0.6996178033369427	-0.8455249785548316	-0.1735442071803416
291	-9.304675210761006	-1.385065323481355	-0.6933726351068348	-0.8455112756120837	-0.1735306024745697
295	-9.291069558705228	-1.3853638641663166	-0.6874978831770879	-0.8454977591097228	-0.17351718287258566
299	-9.277646538373087	-1.3758143190970786	-0.6831413393919852	-0.8454844240424091	-0.17350394340493333
303	-9.264401311623066	-1.3769667628555173	-0.6788438898276961	-0.8454712656037026	-0.17349087929963025
307	-9.251329230055715	-1.3733477484036483	-0.6746677172438429	-0.845458279175662	-0.17347798597184136
311	-9.238425825219807	-1.3635463434796415	-0.6702199265716309	-0.8454454603191152	-0.1734652590142191
315	-9.225686799442377	-1.3615733571383672	-0.6672387677998293	-0.8454328047645493	-0.17345269418785894
319	-9.213108017235518	-1.3526287259803693	-0.6620330213330132	-0.8454203084035737	-0.17344028741382356
323	-9.200685497236961	-1.3517599856624254	-0.6589856133143055	-0.8454079672809137	-0.1734280347651937
327	-9.188415404645147	-1.351125355919288	-0.654474090750992	-0.8453957775868949	-0.17341593245960668
331	-9.176294044112801	-1.3434808124659754	-0.6489159881631119	-0.8453837356503834	-0.17340397685224715
335	-9.164317853066086	-1.3330478054509705	-0.6458335083534212	-0.8453718379321488	-0.17339216442925756
339	-9.152483395419083	-1.3346662313988022	-0.6426935126371842	-0.8453600810186197	-0.1733804918015387
343	-9.140787355655892	-1.3260941870324068	-0.6391034029245777	-0.8453484616160049	-0.1733689556989125
347	-9.129226533254815	-1.3245099309785355	-0.6365483659567945	-0.8453369765447537	-0.17335755296462274
351	-9.117797837431194	-1.3163784817372632	-0.6318175373967341	-0.8453256227343336	-0.17334628055014964
355	-9.10649828217726	-1.3163111526557398	-0.6294206344000015	-0.8453143972183025	-0.17333513551031743
359	-9.095324981579134	-1.307677918216719	-0.6254801065358264	-0.8453032971296558	-0.17332411499867564
363	-9.08427514539255	-1.3196210506119104	-0.6208633832515913	-0.8452923196964324	-0.17331321626313506
367	-9.07334607486036	-1.31129739726443	-0.6174794314737566	-0.8452814622375583	-0.17330243664184267
371	-9.062535158756145	-1.30590786697398	-0.6138961256823019	-0.8452707221589169	-0.1732917735592791
375	-9.051839869639396	-1.2978264093737333	-0.6103818044200682	-0.8452600969496284	-0.17328122452256536
379	-9.04125776030886	-1.2922890166523393	-0.6068762796173934	-0.8452495841785269	-0.1732707871179643
383	-9.030786460441565	-1.305202541838689	-0.6031158425808703	-0.8452391814908204	-0.17326045900756584
387	-9.020423673406018	-1.2918202654090427	-0.600524985480781	-0.8452288866049261	-0.17325023792614377
391	-9.010167173238829	-1.2938267002497361	-0.5979604000736249	-0.845218697309466	-0.17324012167817354
395	-9.00001480177481	-1.2944720008455386	-0.5950485837732717	-0.8452086114604158	-0.17323010813500173
399	-8.98996446592131	-1.2951034362380152	-0.5908910729449586	-0.845198626978398	-0.1732201952321576
403	-8.98001413506814	-1.2803372350516549	-0.5883222538037911	-0.8451887418461075	-0.17321038096679847
407	-8.970161838625128	-1.275004478231586	-0.5846777834108958	-0.8451789541058664	-0.17320066339528098
411	-8.960405663679763	-1.258611163440575	-0.5817496821481503	-0.8451692618572964	-0.17319104063085067
415	-8.950743752768027	-1.273807961622495	-0.5779217650949322	-0.845159663255104	-0.17318151084144334
419	-8.941174301751875	-1.2613381812763138	-0.5753485242170453	-0.845150156506973	-0.1731720722475916
423	-8.931695557797331	-1.2663760369372392	-0.572571815560853	-0.8451407398715545	-0.17316272312043052
427	-8.92230581744749	-1.269785226204657	-0.5698708028288415	-0.8451314116565534	-0.1731534617797971
431	-8.913003424785177	-1.2599611241722055	-0.5666477333359743	-0.8451221702169026	-0.17314428659241793
435	-8.903786769680254	-1.2570902283708891	-0.5647748694974819	-0.8451130139530223	-0.17313519597018054
439	-8.89465428611698	-1.2580762076649572	-0.5628093786704804	-0.845103941309158	-0.17312618836848365
443	-8.885604450597063	-1.2483802044136216	-0.5592017984195428	-0.8450949507717939	-0.17311726228466198
447	-8.876635780614302	-1.2520103742963893	-0.5566799733431744	-0.8450860408681377	-0.1731084162564818
451	-8.867746833197055	-1.235244466622956	-0.5531291395898479	-0.8450772101646727	-0.17309964886070336
455	-8.8589362035149	-1.2281768128340262	-0.5507347396685311	-0.8450684572657736	-0.17309095871170657
459	-8.850202523546145	-1.2241558894438747	-0.5481701493876696	-0.8450597808123825	-0.17308234446017667
463	-8.84154446080303	-1.21789082087678	-0.5452833577296747	-0.8450511794807426	-0.17307380479184697
467	-8.83296071711164	-1.2159514582468454	-0.5436664364805375	-0.8450426519811862	-0.17306533842629543
471	-8.82445002744373	-1.2128948741489634	-0.5406483015412111	-0.845034197056974	-0.17305694411579234
475	-8.816011158797865	-1.2177925497292916	-0.5373789322913458	-0.8450258134831836	-0.17304862064419693
479	-8.807642909127349	-1.219723310879791	-0.5366499509452467	-0.8450175000656447	-0.17304036682589988
483	-8.799344106312653	-1.221140672102718	-0.5344730247958918	-0.845009255639918	-0.17303218150480973
487	-8.791113607176138	-1.2158066731255648	-0.5325198595297382	-0.8450010790703163	-0.1730240635533812
491	-8.782950296536976	-1.2095917794449602	-0.5300144847021446	-0.8449929692489659	-0.173016011871683
495	-8.774853086304356	-1.206136984596828	-0.5271718459908867	-0.8449849250949057	-0.17300802538650334
499	-8.766820914607091	-1.2084218572183767	-0.5245843396352359	-0.8449769455532222	-0.1730001030504916
503	-8.754892343741819	-1.199940602412183	-0.5212633736080909	-0.8449650951431426	-0.17298833759650276
507	-8.743104387989776	-1.20849750494762	-0.5186359747612976	-0.8449533844268093	-0.17297671083479008
511	-8.7314537707698	-1.2148629113084568	-0.5163311790258831	-0.844941810149111	-0.17296521953357794
515	-8.719937328708241	-1.2126463420755509	-0.5132285671036008	-0.8449303691674016	-0.1729538605727501
519	-8.708552006483115	-1.1989425162174725	-0.5094559041933362	-0.8449190584463788	-0.17294263093876455
523	-8.697294851958482	-1.2030108482261972	-0.5059504334141178	-0.8449078750532503	-0.17293152771985418
527	-8.686163011589638	-1.1960535531027476	-0.5023568464955463	-0.8448968161531689	-0.17292054810149504
531	-8.675153726081268	-1.1938632557365985	-0.49806302003065284	-0.8448858790049193	-0.17290968936212367
535	-8.664264326282	-1.190982737407161	-0.49423367184573186	-0.8448750609568395	-0.17289894886908797
539	-8.653492229300088	-1.1859611943884456	-0.49104941895942034	-0.8448643594429619	-0.17288832407481583
543	-8.642834934826102	-1.183781187650062	-0.488765367589163	-0.8448537719793602	-0.17287781251318823
547	-8.632290021649485	-1.1812100386186217	-0.4846889072514413	-0.8448432961606883	-0.17286741179610343
551	-8.621855144356907	-1.1735409420126852	-0.4822382929008704	-0.8448329296569013	-0.17285711961022032
555	-8.611528030201058	-1.1673668791395153	-0.4792140931294919	-0.8448226702101437	-0.17284693371387025
559	-8.601306476129519	-1.1728430169466506	-0.47742529819280666	-0.8448125156317983	-0.17283685193412635
563	-8.591188345963934	-1.174967318035958	-0.47413843821797963	-0.8448024637996838	-0.17282687216402137
567	-8.581171567720462	-1.1654488355860249	-0.47094386055892246	-0.8447925126553931	-0.17281699235990478
571	-8.571254131063117	-1.1580034522884448	-0.46777387800905146	-0.8447826602017625	-0.1728072105389308
575	-8.56143408488214	-1.1553873585502443	-0.465807276852797	-0.8447729045004668	-0.17279752477667013
579	-8.551709534990147	-1.1500742046015895	-0.464157008581199	-0.84476324366973	-0.17278793320483737
583	-8.542078641929185	-1.153703543481329	-0.46117092432074447	-0.8447536758821471	-0.17277843400912818
587	-8.532539618882426	-1.1545334738260622	-0.45794013525169497	-0.8447441993626091	-0.1727690254271595
591	-8.523090729684494	-1.1551646658232606	-0.4551243371429048	-0.844734812386327	-0.17275970574650706
595	-8.51373028692493	-1.1573748043910608	-0.45381216983597605	-0.8447255132769464	-0.17275047330283494
599	-8.504456650139602	-1.1443548724058368	-0.45170874840770336	-0.8447163004047527	-0.17274132647811138
603	-8.495268224085194	-1.1461669711586002	-0.4483633894165493	-0.8447071721849548	-0.17273226369890723
607	-8.486163457092276	-1.140702041565044	-0.4455795236036546	-0.8446981270760507	-0.1727232834347713
611	-8.477140839492638	-1.1346328112881272	-0.44217821746436137	-0.8446891635782641	-0.17271438419667928
615	-8.468198902116978	-1.1311408188969772	-0.43968433646906346	-0.8446802802320522	-0.172705564535552
619	-8.459336214859132	-1.121274162596674	-0.43709758092229656	-0.8446714756166797	-0.17269682304083922
623	-8.450551385303399	-1.112670803361326	-0.4354128351193385	-0.8446627483488541	-0.17268815833916581
627	-8.441843057411614	-1.1149316840201853	-0.43428983319445935	-0.844654097081423	-0.17267956909303667
631	-8.433209910266912	-1.1022575113482187	-0.4325286110759783	-0.8446455205021246	-0.1726710539995978
635	-8.424650656871242	-1.1128673010145316	-0.43006534836236554	-0.8446370173323936	-0.17266261178945017
639	-8.416164042993923	-1.1111211836546486	-0.4286586435989874	-0.8446285863262177	-0.17265424122551404
643	-8.407748846068639	-1.1170688180071053	-0.4267813924309305	-0.8446202262690413	-0.17264594110194098
647	-8.399403874136459	-1.1158365374427657	-0.42526323603186045	-0.8446119359767157	-0.17263771024307153
651	-8.391127964832599	-1.1146883677904027	-0.4228504403509392	-0.8446037142944923	-0.17262954750243562
655	-8.382919984414768	-1.1166309877871692	-0.4205579610803212	-0.8445955600960576	-0.17262145176179425
659	-8.374778826831069	-1.1187475576602708	-0.4185724676667695	-0.844587472282607	-0.17261342193022022
663	-8.366703412825522	-1.1231666757791858	-0.41670749915172056	-0.8445794497819562	-0.1726054569432158
667	-8.358692689079444	-1.1107716536397891	-0.4148400486010364	-0.8445714915476884	-0.1725975557618659
671	-8.350745627386912	-1.104280311780276	-0.41464332812388394	-0.8445635965583347	-0.17258971737202472
675	-8.342861223862764	-1.1006924985043653	-0.4131507464377653	-0.844555763816588	-0.17258194078353475
679	-8.335038498181554	-1.09651023009076	-0.4118235524441909	-0.8445479923485462	-0.17257422502947592
683	-8.327276492846066	-1.0911469951568709	-0.4109503436947981	-0.8445402812029861	-0.17256656916544433
687	-8.319574272483973	-1.0812207348122085	-0.40962941565800115	-0.8445326294506642	-0.17255897226885833
691	-8.311930923171404	-1.0722401590225417	-0.4079674363655692	-0.844525036183645	-0.1725514334382915
695	-8.304345551782149	-1.0678569950082455	-0.4060662862961397	-0.8445175005146546	-0.17254395179283066
699	-8.296817285361357	-1.075552009164244	-0.40401898985452833	-0.8445100215764579	-0.17253652647145812
703	-8.289345270522656	-1.0689714610633274	-0.4023351996522555	-0.8445025985212604	-0.17252915663245716
707	-8.281928672867606	-1.0689367560377008	-0.4009894205955664	-0.8444952305201309	-0.17252184145283925
711	-8.274566676426538	-1.0734968905996727	-0.3999114368260579	-0.8444879167624463	-0.17251458012779272
715	-8.267258483119813	-1.0711057901636973	-0.3980678758089282	-0.8444806564553563	-0.17250737187015122
719	-8.260003312238641	-1.064226491762183	-0.39707492093562546	-0.8444734488232676	-0.17250021590988174
723	-8.252800399944583	-1.0670814297119917	-0.3959422955363072	-0.8444662931073468	-0.1724931114935909
727	-8.245648998786958	-1.060396875525642	-0.3936477050211913	-0.8444591885650408	-0.17248605788404905
731	-8.23854837723738	-1.0594298640835462	-0.39276488445732216	-0.8444521344696144	-0.17247905435973107
735	-8.231497819240715	-1.0479077495616487	-0.39204144509900507	-0.8444451301097046	-0.17247210021437348
739	-8.22449662378173	-1.041848082263968	-0.38998196763713766	-0.844438174788889	-0.17246519475654706
743	-8.21754410446685	-1.054475332436113	-0.38787383247620566	-0.8444312678252721	-0.17245833730924431
747	-8.210639589120305	-1.0538308505100504	-0.3867312232781073	-0.8444244085510823	-0.1724515272094811
751	-8.203782419394168	-1.0560451097926253	-0.3855494285313137	-0.8444175963122853	-0.17244476380791207
755	-8.19697195039164	-1.0464415577756254	-0.38294054593051374	-0.84441083046821	-0.172438046468459
759	-8.190207550303098	-1.0495277423236873	-0.3811657252136471	-0.8444041103911867	-0.17243137456795202
763	-8.183488600054353	-1.0378265315705186	-0.3798231817423452	-0.8443974354661976	-0.17242474749578235
767	-8.176814492966662	-1.0430523385008246	-0.37856744411203413	-0.8443908050905391	-0.17241816465356732
771	-8.170184634427992	-1.034147208857752	-0.3781280895822543	-0.8443842186734954	-0.17241162545482588
775	-8.163598441575134	-1.0363018422049328	-0.37573298736846406	-0.8443776756360224	-0.1724051293246652
779	-8.1570553429862	-1.0354176426645911	-0.3732492495705433	-0.8443711754104425	-0.17239867569947723
783	-8.150554778383105	-1.0280960436038074	-0.372375178071104	-0.8443647174401485	-0.17239226402664543
787	-8.144096198343693	-1.0315722613164984	-0.3703308166881545	-0.8443583011793186	-0.17238589376426067
791	-8.13767906402306	-1.0388034088526998	-0.3693819130018583	-0.8443519260926385	-0.17237956438084645
795	-8.131302846883784	-1.0356679173633543	-0.36813789942170727	-0.844345591655034	-0.1723732753550929
799	-8.124967028434698	-1.032068387041631	-0.367603248760354	-0.8443392973514111	-0.17236702617559885
803	-8.118671099977883	-1.0319634830628157	-0.3667476096197131	-0.8443330426764053	-0.1723608163406226
807	-8.112414562363577	-1.0278264767242118	-0.36568442728858885	-0.8443268271341374	-0.17235464535784
811	-8.106196925752707	-1.0299251071299338	-0.36416640352977714	-0.8443206502379779	-0.17234851274411028
815	-8.10001770938675	-1.0341597382123346	-0.3628752432261235	-0.8443145115103184	-0.172342418025249
819	-8.093876441364667	-1.027171540530066	-0.3616406882096834	-0.8443084104823502	-0.1723363607358081
823	-8.08777265842665	-1.0228936888989852	-0.36083042195629256	-0.8443023466938485	-0.17233034041886267
827	-8.081705905744412	-1.0200440016520438	-0.36012420221527863	-0.8442963196929657	-0.1723243566258039
831	-8.07567573671782	-1.024532471234934	-0.3588588506897392	-0.8442903290360276	-0.1723184089161387
835	-8.06968171277761	-1.0172329021025126	-0.35755398205834865	-0.8442843742873388	-0.17231249685729502
839	-8.063723403193979	-1.0170295716712108	-0.3561191003662265	-0.8442784550189918	-0.17230662002443303
843	-8.057800384890857	-1.0145002376036154	-0.3550611172927236	-0.8442725708106826	-0.17230077800026203
847	-8.051912242265635	-1.012055323706671	-0.35419050498546145	-0.844266721249532	-0.17229497037486255
851	-8.046058567014175	-1.0070053555190257	-0.35373472714058307	-0.8442609059299109	-0.17228919674551377
855	-8.04023895796091	-1.0127213158894244	-0.3523471382787786	-0.8442551244532727	-0.172283456716526
859	-8.034453020893865	-1.0042973816782426	-0.3511318149500111	-0.8442493764279883	-0.1722777498990779
863	-8.028700368404417	-1.0046211780225258	-0.34991955394916463	-0.8442436614691876	-0.17227207591105848
867	-8.02298061973163	-1.0050199843004415	-0.34890276953137933	-0.8442379791986045	-0.1722664343769135
871	-8.01729340061104	-0.9978074016038798	-0.34745471217923374	-0.844232329244427	-0.17226082492749634
875	-8.011638343127695	-1.001842404976356	-0.34558438433153027	-0.8442267112411508	-0.17225524719992308
879	-8.006015085573333	-0.9902150749683574	-0.3450520167212532	-0.8442211248294376	-0.17224970083743169
883	-8.000423272307554	-0.9916602355731121	-0.3436801270402894	-0.8442155696559773	-0.1722441854892449
887	-7.994862553622857	-0.9980011631203616	-0.34121151764945656	-0.8442100453733541	-0.1722387008104373
891	-7.989332585613396	-0.9960415986760509	-0.34034615548491143	-0.8442045516399153	-0.17223324646180577
895	-7.983833030047358	-1.0016375173034575	-0.33996258397795875	-0.8441990881196453	-0.17222782210974363
899	-7.978363554242822	-0.9974733941613336	-0.33941675190302645	-0.8441936544820422	-0.17222242742611824
903	-7.972923830947004	-0.9895042139497727	-0.338932768750555	-0.8441882504019974	-0.17221706208815177
907	-7.967513538218757	-0.9890524615777303	-0.3384605769193012	-0.8441828755596793	-0.17221172577830549
911	-7.96213235931424	-0.995197274165641	-0.3380062713542604	-0.8441775296404195	-0.17220641818416685
915	-7.9567799825756484	-0.9942861292765488	-0.3370921228863395	-0.8441722123346023	-0.1722011389983398
919	-7.951456101322898	-0.9974295522470391	-0.3357140922183448	-0.8441669233375569	-0.17219588791833795
923	-7.946160413748188	-0.9947868434123177	-0.3347959221155854	-0.8441616623494533	-0.17219066464648056
927	-7.940892622813329	-0.9980748550431353	-0.3338828786608432	-0.8441564290751997	-0.17218546888979125
931	-7.9356524361497724	-0.9942998075739244	-0.3328430398309252	-0.8441512232243431	-0.1721803003598995
935	-7.9304395659612394	-0.9938261152190195	-0.3316662186197883	-0.844146044510973	-0.17217515877294448
939	-7.925253728928874	-0.9890282834448905	-0.3308893779120372	-0.8441408926536269	-0.17217004384948156
943	-7.920094646118847	-0.9887062518916245	-0.32952230615323597	-0.8441357673751987	-0.1721649553143912
947	-7.914962042892326	-0.9817932276382852	-0.3279636659816032	-0.8441306684028492	-0.17215989289679004
951	-7.909855648817753	-0.9800729210621957	-0.32724846244614625	-0.8441255954679189	-0.17215485632994462
955	-7.904775197585334	-0.9894390616870012	-0.32625128679604076	-0.8441205483058426	-0.17214984535118677
959	-7.899720426923709	-0.9839976184161383	-0.32547898998159885	-0.8441155266560678	-0.17214485970183152
963	-7.894691078518708	-0.9878850553404535	-0.3239399242219232	-0.8441105302619728	-0.172139899127097
967	-7.889686897934132	-0.9798778911460002	-0.32302181144943765	-0.8441055588707886	-0.17213496337602635
971	-7.884707634534524	-0.9849229309731977	-0.32241903731477484	-0.844100612233522	-0.1721300522014114
975	-7.879753041409841	-0.988282670224836	-0.32149871242846606	-0.8440956901048806	-0.17212516535971842
979	-7.874822875301982	-0.9797654368096786	-0.3199374777942747	-0.8440907922432005	-0.17212030261101577
983	-7.869916896533128	-0.9809717343501374	-0.3192445013011507	-0.8440859184103743	-0.17211546371890313
987	-7.86503486893582	-0.9826909951787028	-0.3184477685989884	-0.8440810683717819	-0.17211064845044247
991	-7.860176559784743	-0.9772939538512251	-0.31757310178848375	-0.8440762418962229	-0.17210585657609084
995	-7.85534173973016	-0.9765190229517584	-0.31705582828050316	-0.8440714387558504	-0.17210108786963482
999	-7.850530182732938	-0.9795393422241196	-0.3161684332482211	-0.8440666587261065	-0.17209634210812616
1003	-7.838601611867664	-0.977984280355932	-0.3152862090440536	-0.8440548083160268	-0.17208457665413732
1007	-7.826813656115622	-0.9775884663359369	-0.3143594484680592	-0.8440430975996935	-0.17207294989242466
1011	-7.815163038895647	-0.9664000769021759	-0.3127287103415073	-0.8440315233219953	-0.17206145859121252
1015	-7.803646596834088	-0.9704682337854522	-0.3111577806232888	-0.8440200823402858	-0.1720500996303847
1019	-7.792261274608962	-0.9635122706039438	-0.31062489623225975	-0.844008771619263	-0.1720388699963991
1023	-7.781004120084328	-0.9622318312135212	-0.3099060993899503	-0.8439975882261345	-0.17202776677748877
1027	-7.769872279715483	-0.9597366681433384	-0.3079767592718907	-0.8439865293260531	-0.1720167871591296
1031	-7.758862994207114	-0.9585199576493788	-0.3062084624067869	-0.8439755921778035	-0.17200592841975826
1035	-7.747973594407846	-0.9571540528717932	-0.30360391589855773	-0.8439647741297237	-0.17199518792672253
1039	-7.737201497425935	-0.950991507408188	-0.30251602921797627	-0.8439540726158461	-0.17198456313245042
1043	-7.726544202951946	-0.9556164931953974	-0.30090570047183984	-0.8439434851522444	-0.17197405157082282
1047	-7.715999289775332	-0.951911919294326	-0.3008105688534273	-0.8439330093335726	-0.17196365085373802
1051	-7.705564412482752	-0.9569913251152484	-0.29982658083202063	-0.8439226428297856	-0.1719533586678549
1055	-7.695237298326902	-0.957702315243536	-0.29820972681094515	-0.8439123833830279	-0.17194317277150484
1059	-7.685015744255365	-0.9566429117114912	-0.2963311326723246	-0.8439022288046825	-0.17193309099176093
1063	-7.6748976140897796	-0.9556513710741941	-0.29520245442988013	-0.8438921769725681	-0.17192311122165596
1067	-7.664880835846309	-0.947317238837563	-0.2942775303319092	-0.8438822258282773	-0.17191323141753934
1071	-7.654963399188962	-0.954826414761091	-0.29199376051237946	-0.8438723733746467	-0.1719034495965654
1075	-7.645143353007987	-0.9459493729848112	-0.29137578450978063	-0.843862617673351	-0.1718937638343047
1079	-7.635418803115992	-0.9419760777222796	-0.2894634619042691	-0.8438529568426142	-0.17188417226247193
1083	-7.625787910055031	-0.9521175793931489	-0.2882310239536441	-0.8438433890550313	-0.17187467306676274
1087	-7.616248887008273	-0.9399621379901464	-0.2861149446034412	-0.8438339125354934	-0.17186526448479406
1091	-7.606799997810341	-0.9414227762931922	-0.28454391852325633	-0.8438245255592112	-0.17185594480414165
1095	-7.597439555050777	-0.9375175141155054	-0.2842610266851344	-0.8438152264498306	-0.1718467123604695
1099	-7.588165918265449	-0.9384080219020254	-0.28301086234233885	-0.8438060135776368	-0.17183756553574597
1103	-7.578977492211043	-0.9341037350724126	-0.28238631090479593	-0.843796885357839	-0.17182850275654182
1107	-7.569872725218124	-0.9370908643154583	-0.2817505605302668	-0.8437878402489349	-0.17181952249240587
1111	-7.560850107618487	-0.9340746071586175	-0.28132708578463683	-0.8437788767511484	-0.17181062325431387
1115	-7.551908170242826	-0.929716682065052	-0.2805302988348024	-0.8437699934049365	-0.17180180359318659
1119	-7.543045482984981	-0.9236309035170467	-0.2807784690779216	-0.8437611887895639	-0.1717930620984738
1123	-7.534260653429248	-0.9185180729088955	-0.27904414199669425	-0.8437524615217384	-0.1717843973968004
1127	-7.525552325537465	-0.9286709991836699	-0.27819910877786747	-0.8437438102543073	-0.17177580815067126
1131	-7.516919178392762	-0.9207192381876426	-0.2782443015843783	-0.8437352336750088	-0.1717672930572324
1135	-7.508359924997093	-0.9187425847083053	-0.2771886475522698	-0.8437267305052779	-0.17175885084708475
1139	-7.499873311119774	-0.9159651439484651	-0.2777485915729594	-0.8437182994991019	-0.1717504802831486
1143	-7.49145811419449	-0.9161095068655136	-0.2759808877943679	-0.8437099394419255	-0.17174218015957557
1147	-7.48311314226231	-0.9201602334855052	-0.27554370064014666	-0.8437016491495999	-0.17173394930070612
1151	-7.47483723295845	-0.9165137251294793	-0.2745367020121381	-0.8436934274673765	-0.1717257865600702
1155	-7.466629252540621	-0.9160451065076178	-0.2735916504830378	-0.8436852732689418	-0.17171769081942884
1159	-7.458488094956921	-0.907679030616217	-0.2730489363751034	-0.8436771854554912	-0.1717096609878548
1163	-7.450412680951376	-0.9150263128693665	-0.27345558370683465	-0.8436691629548405	-0.1717016960008504
1167	-7.4424019572052975	-0.9077189733276847	-0.2726330762066205	-0.8436612047205726	-0.17169379481950048
1171	-7.434454895512766	-0.9103085926561034	-0.2726618885056067	-0.843653309731219	-0.1716859564296593
1175	-7.426570491988618	-0.9082498984526541	-0.2715694637258337	-0.8436454769894722	-0.17167817984116934
1179	-7.418747766307408	-0.9030095068240636	-0.27093151241701197	-0.8436377055214305	-0.1716704640871105
1183	-7.41098576097192	-0.9044031802024559	-0.27103337764027735	-0.8436299943758703	-0.17166280822307892
1187	-7.403283540609828	-0.9015097616553742	-0.27012544584147014	-0.8436223426235484	-0.17165521132649292
1191	-7.39564019129726	-0.9035402722669215	-0.2700736398140706	-0.8436147493565292	-0.17164767249592608
1195	-7.388054819908004	-0.9025867297110257	-0.2693893545846784	-0.8436072136875388	-0.17164019085046522
1199	-7.380526553487212	-0.8976938373525916	-0.26852502137891543	-0.8435997347493421	-0.1716327655290927
1203	-7.373054538648511	-0.8955842817974817	-0.2689219635021831	-0.8435923116941446	-0.17162539569009175
1207	-7.365637940993462	-0.9002842294861693	-0.26710312481050646	-0.8435849436930151	-0.17161808051047384
1211	-7.3582759445523935	-0.8988008832051513	-0.267078290656225	-0.8435776299353305	-0.1716108191854273
1215	-7.350967751245669	-0.8987942980000878	-0.2654880626804945	-0.8435703696282405	-0.1716036109277858
1219	-7.343712580364498	-0.9056111253843908	-0.264068783075158	-0.8435631619961519	-0.17159645496751633
1223	-7.336509668070439	-0.8962753552613894	-0.2654147248364329	-0.8435560062802311	-0.17158935055122548
1227	-7.329358266912815	-0.9076357772816972	-0.2635295174222896	-0.8435489017379251	-0.17158229694168364
1231	-7.322257645363239	-0.8966838596482241	-0.2629849093463563	-0.8435418476424987	-0.17157529341736566
1235	-7.315207087366572	-0.8880128528520781	-0.26303473672905975	-0.8435348432825888	-0.17156833927200807
1239	-7.308205891907589	-0.8935046532765267	-0.2619687957469421	-0.8435278879617734	-0.17156143381418165
1243	-7.301253372592708	-0.889980524254181	-0.2628370503011128	-0.8435209809981564	-0.1715545763668789
1247	-7.294348857246163	-0.8937511015688906	-0.26216825334853455	-0.8435141217239666	-0.17154776626711568
1251	-7.287491687520026	-0.8902901982013489	-0.2613062048628074	-0.8435073094851695	-0.17154100286554666
1255	-7.2806812185175	-0.8936651968912521	-0.26110375309728173	-0.8435005436410943	-0.1715342855260936
1259	-7.273916818428958	-0.8938053982672192	-0.26145497312271626	-0.8434938235640709	-0.1715276136255866
1263	-7.267197868180213	-0.8900173008503605	-0.26142974538465635	-0.8434871486390818	-0.17152098655341694
1267	-7.260523761092521	-0.8923643423277849	-0.26087833474296795	-0.8434805182634234	-0.1715144037112019
1271	-7.253893902553851	-0.8853145884231783	-0.2585209581772765	-0.8434739318463796	-0.1715078645124605
1275	-7.247307709700994	-0.8831880178156766	-0.2578120495086216	-0.8434673888089067	-0.1715013683822998
1279	-7.240764611112058	-0.8870732194631317	-0.2558772535675291	-0.8434608885833267	-0.17149491475711182
1283	-7.234264046508965	-0.8953189834984348	-0.25491439166674157	-0.8434544306130328	-0.17148850308428001
1287	-7.227805466469554	-0.8877490843573819	-0.2548531830774765	-0.8434480143522028	-0.17148213282189526
1291	-7.22138833214892	-0.8866691528330071	-0.2541702551875429	-0.8434416392655227	-0.17147580343848107
1295	-7.215012115009644	-0.8891575835899734	-0.25405372462306275	-0.8434353048279182	-0.17146951441272748
1299	-7.208676296560559	-0.8866951337202427	-0.253721134767229	-0.8434290105242953	-0.17146326523323344
1303	-7.202380368103745	-0.8805647821799942	-0.25304426845663164	-0.8434227558492895	-0.1714570553982572
1307	-7.196123830489439	-0.8810367012431639	-0.25222311529419317	-0.8434165403070216	-0.1714508844154746
1311	-7.189906193878569	-0.8853632788929213	-0.2504602810658869	-0.8434103634108622	-0.17144475180174487
1315	-7.183726977512611	-0.884460192363008	-0.24942618921119042	-0.8434042246832028	-0.17143865708288358
1319	-7.177585709490529	-0.8807591775337216	-0.24888373036624012	-0.8433981236552344	-0.1714325997934427
1323	-7.171481926552511	-0.8832652140312565	-0.24783757485055746	-0.8433920598667328	-0.17142657947649725
1327	-7.165415173870274	-0.8801264799605075	-0.2476676766654382	-0.8433860328658499	-0.17142059568343848
1331	-7.159385004843683	-0.8779229648916143	-0.24748720725868578	-0.8433800422089118	-0.1714146479737733
1335	-7.153390980903473	-0.8800419931054115	-0.24669440626750427	-0.843374087460223	-0.1714087359149296
1339	-7.147432671319843	-0.8783929004168927	-0.24661894682469576	-0.843368168191876	-0.17140285908206762
1343	-7.14150965301672	-0.878098305443715	-0.24601241039888233	-0.8433622839835668	-0.17139701705789662
1347	-7.1356215103914975	-0.8779810755506905	-0.24601614819792683	-0.8433564344224161	-0.17139120943249714
1351	-7.129767835140037	-0.8811279782534429	-0.24600317189697885	-0.8433506191027952	-0.17138543580314836
1355	-7.123948226086774	-0.8732019509047795	-0.24485377582812262	-0.8433448376261569	-0.1713796957741606
1359	-7.11816228901973	-0.8788426695626561	-0.24436353214194861	-0.8433390896008726	-0.17137398895671252
1363	-7.1124096365302805	-0.8848830840318067	-0.2432488266956767	-0.8433333746420718	-0.1713683149686931
1367	-7.106689887857494	-0.8892720143474289	-0.24238405740468183	-0.8433276923714887	-0.17136267343454809
1371	-7.101002668736904	-0.8872736094921323	-0.24181650177238057	-0.8433220424173112	-0.17135706398513093
1375	-7.095347611253559	-0.8836115889268648	-0.2410698748387876	-0.843316424414035	-0.1713514862575577
1379	-7.089724353699197	-0.8883498082788106	-0.24135207439098183	-0.8433108380023219	-0.17134593989506627
1383	-7.084132540433419	-0.8836347756810774	-0.24026921514154775	-0.8433052828288616	-0.17134042454687948
1387	-7.078571821748723	-0.8838591396886184	-0.23974707655797634	-0.8432997585462383	-0.17133493986807188
1391	-7.073041853739261	-0.8807028271800641	-0.23929386287090493	-0.8432942648127995	-0.17132948551944036
1395	-7.067542298173223	-0.8770643150667747	-0.23804854204663828	-0.8432888012925296	-0.17132406116737822
1399	-7.0620728223686875	-0.8826065503432041	-0.23683509313366446	-0.8432833676549264	-0.17131866648375282
1403	-7.05663309907287	-0.8798780425111286	-0.23674323214150794	-0.8432779635748817	-0.17131330114578636
1407	-7.051222806344622	-0.877583631465187	-0.2357123292759633	-0.8432725887325636	-0.17130796483594007
1411	-7.0458416274401054	-0.8788933422095653	-0.23474460565563326	-0.8432672428133038	-0.17130265724180144
1415	-7.040489250701514	-0.8779410092359645	-0.23482465972963862	-0.8432619255074865	-0.1712973780559744
1419	-7.035165369448764	-0.8757117233168141	-0.23502569965220754	-0.8432566365104411	-0.17129212697597254
1423	-7.029869681874054	-0.8752424646853634	-0.23352208450864653	-0.8432513755223376	-0.17128690370411515
1427	-7.024601890939195	-0.8712623621045541	-0.2339653035844007	-0.8432461422480839	-0.17128170794742587
1431	-7.0193617042756395	-0.871763187359972	-0.23414168291806892	-0.8432409363972273	-0.1712765394175341
1435	-7.014148834087106	-0.8667132194824074	-0.2328724462506897	-0.8432357576838572	-0.17127139783057907
1439	-7.0089629970547405	-0.8671507331887482	-0.23193265500864158	-0.8432306058265111	-0.17126628290711615
1443	-7.003803914244713	-0.8700512222281584	-0.23123996783097844	-0.843225480548083	-0.17126119437202578
1447	-6.998671311018193	-0.8689759578304774	-0.23049462261554643	-0.8432203815757335	-0.17125613195442466
1451	-6.99356491694362	-0.8700034549765376	-0.22999828892643448	-0.8432153086408031	-0.17125109538757924
1455	-6.988484465711201	-0.8744078392446948	-0.22953578980729228	-0.8432102614787269	-0.17124608440882136
1459	-6.983429695049576	-0.8773146206469582	-0.2289286175042653	-0.8432052398289521	-0.1712410987594661
1463	-6.978400346644575	-0.8672481823977034	-0.22841466779077413	-0.8432002434348571	-0.1712361381847316
1467	-6.973396166059999	-0.8680214642625146	-0.22845946257238747	-0.8431952720436728	-0.17123120243366094
1471	-6.968416902660392	-0.8645452433630267	-0.2285776014828622	-0.8431903254064061	-0.17122629125904598
1475	-6.963462309535709	-0.8632287264535299	-0.22751654566624158	-0.8431854032777648	-0.171221404417353
1479	-6.95853214342785	-0.8625636724305217	-0.2277090812858451	-0.8431805054160848	-0.17121654166865038
1483	-6.953626164658996	-0.8607120853903776	-0.22762151736161407	-0.8431756315832585	-0.17121170277653772
1487	-6.948744137061688	-0.8642111583667824	-0.22821050323694836	-0.8431707815446661	-0.17120688750807705
1491	-6.943885827910611	-0.858911437094775	-0.2275202298842296	-0.8431659550691072	-0.17120209563372546
1495	-6.939051007856028	-0.865314537226598	-0.22767814451568746	-0.8431611519287348	-0.1711973269272694
1499	-6.934239450858806	-0.8589986615528602	-0.22697428971131606	-0.8431563718989907	-0.17119258116576078
1503	-6.922310879993532	-0.8566490686526802	-0.2265594709088572	-0.843144521488911	-0.17118081571177193
1507	-6.91052292424149	-0.8497242012200219	-0.22427510193328182	-0.8431328107725778	-0.17116918895005925
1511	-6.898872307021514	-0.84570347530909	-0.2251969873678732	-0.8431212364948795	-0.1711576976488471
1515	-6.887355864959955	-0.849715339776913	-0.2251540252641755	-0.8431097955131701	-0.1711463386880193
1519	-6.875970542734828	-0.8489314276591042	-0.22597956741529002	-0.8430984847921473	-0.17113510905403373
1523	-6.864713388210194	-0.8470372129511488	-0.2238537455350551	-0.8430873013990188	-0.17112400583512336
1527	-6.853581547841349	-0.8501860537546269	-0.22306296505804646	-0.8430762424989373	-0.1711130262167642
1531	-6.84257226233298	-0.8493746637778912	-0.22264632496266978	-0.8430653053506878	-0.17110216747739285
1535	-6.831682862533711	-0.8510496599825015	-0.22230205540382597	-0.843054487302608	-0.17109142698435714
1539	-6.820910765551799	-0.8492338604765461	-0.22218139790631142	-0.8430437857887304	-0.171080802190085
1543	-6.810253471077811	-0.8449271758139245	-0.22308841046089212	-0.8430331983251286	-0.1710702906284574
1547	-6.799708557901196	-0.8416704924901948	-0.22227592917215366	-0.8430227225064568	-0.1710598899113726
1551	-6.789273680608616	-0.8334653642877494	-0.2208636456177877	-0.8430123560026698	-0.1710495977254895
1555	-6.778946566452766	-0.836379087884364	-0.21954660855298735	-0.8430020965559122	-0.17103941182913943
1559	-6.7687250123812275	-0.8344453114832588	-0.21791932805995806	-0.8429919419775668	-0.17102933004939552
1563	-6.758606882215643	-0.8327398996883697	-0.21711493802094228	-0.8429818901454523	-0.17101935027929055
1567	-6.748590103972171	-0.8279882055866055	-0.21674623313926134	-0.8429719390011616	-0.17100947047517395
1571	-6.738672667314825	-0.8303975624919675	-0.21537738184503485	-0.842962086547531	-0.17099968865419998
1575	-6.728852621133849	-0.8303136470919306	-0.21568093871297522	-0.8429523308462352	-0.1709900028919393
1579	-6.719128071241855	-0.8346223469782394	-0.21519349735677684	-0.8429426700154985	-0.17098041132010655
1583	-6.709497178180893	-0.8331073138855212	-0.21328016012201356	-0.8429331022279156	-0.17097091212439736
1587	-6.699958155134134	-0.8315879581358849	-0.21209608763285193	-0.8429236257083776	-0.17096150354242867
1591	-6.690509265936201	-0.8301278296485362	-0.21133130619004925	-0.8429142387320954	-0.17095218386177624
1595	-6.681148823176637	-0.8293321323798715	-0.21182956930860009	-0.842904939622715	-0.1709429514181041
1599	-6.671875186391308	-0.8321226410203955	-0.20992476901134127	-0.8428957267505212	-0.17093380459338056
1603	-6.662686760336901	-0.8338930998815892	-0.2104561752557954	-0.8428865985307233	-0.1709247418141764
1607	-6.653581993343982	-0.8301031536671881	-0.20977973179874043	-0.8428775534218192	-0.17091576155004046
1611	-6.644559375744344	-0.832469597110739	-0.20900827365755958	-0.8428685899240326	-0.17090686231194846
1615	-6.635617438368683	-0.8306882990154285	-0.20843598563175414	-0.8428597065778207	-0.17089804265082117
1619	-6.626754751110837	-0.8328134085139949	-0.20736387110763133	-0.842850901962448	-0.1708893011561084
1623	-6.617969921555104	-0.8361640465771747	-0.2060789246111172	-0.8428421746946226	-0.170880636454435
1627	-6.6092615936633194	-0.8342440250299192	-0.2069042558624523	-0.8428335234271915	-0.17087204720830584
1631	-6.600628446518616	-0.8347245264380374	-0.20583777083820465	-0.842824946847893	-0.170863532114867
1635	-6.5920691931229465	-0.838052619567704	-0.20454962716001246	-0.8428164436781621	-0.17085508990471934
1639	-6.583582579245627	-0.8401514730347563	-0.2053889481020521	-0.8428080126719862	-0.1708467193407832
1643	-6.575167382320343	-0.8384876865847413	-0.2059745892419329	-0.8427996526148098	-0.17083841921721016
1647	-6.566822410388162	-0.8395577073240275	-0.20439585479136957	-0.8427913623224842	-0.1708301883583407
1651	-6.558546501084302	-0.8347055789619247	-0.2027975782493785	-0.8427831406402607	-0.1708220256177048
1655	-6.550338520666472	-0.8413430480193014	-0.2021577818095941	-0.842774986441826	-0.17081392987706343
1659	-6.542197363082772	-0.836199374697493	-0.20141167772421786	-0.8427668986283755	-0.1708059000454894
1663	-6.534121949077226	-0.8387487795706736	-0.2012368275060492	-0.8427588761277247	-0.17079793505848498
1667	-6.526111225331147	-0.83500057207612	-0.20027001869080818	-0.8427509178934568	-0.17079003387713507
1671	-6.518164163638615	-0.8351993491486198	-0.19887353333015723	-0.8427430229041032	-0.1707821954872939
1675	-6.510279760114466	-0.833786253654951	-0.1987985686684577	-0.8427351901623564	-0.1707744188988039
1679	-6.502457034433257	-0.8357444167566133	-0.19730680645729937	-0.8427274186943147	-0.1707667031447451
1683	-6.494695029097768	-0.8280461390755989	-0.19647309374232558	-0.8427197075487546	-0.17075904728071348
1687	-6.486992808735676	-0.8331212838559543	-0.19671903938744917	-0.8427120557964326	-0.1707514503841275
1691	-6.479349459423107	-0.83224854710876	-0.19873607350489975	-0.8427044625294134	-0.17074391155356067
1695	-6.47176408803385	-0.8265422737083523	-0.20046426471067935	-0.8426969268604231	-0.1707364299080998
1699	-6.464235821613059	-0.8275813597425401	-0.20052810621323136	-0.8426894479222263	-0.1707290045867273
1703	-6.456763806774357	-0.832511778404039	-0.19925468992360917	-0.8426820248670288	-0.1707216347477263
1707	-6.449347209119307	-0.8373461217001386	-0.1973688989566189	-0.8426746568658994	-0.17071431956810842
1711	-6.441985212678238	-0.8332054000389837	-0.19569655213692627	-0.8426673431082148	-0.17070705824306187
1715	-6.434677019371514	-0.8359847339004824	-0.19658139405977693	-0.8426600828011247	-0.17069984998542037
1719	-6.427421848490342	-0.8357950225835218	-0.19701793119016076	-0.8426528751690361	-0.1706926940251509
1723	-6.420218936196283	-0.8272248264079396	-0.1962769912454707	-0.8426457194531153	-0.17068558960886007
1727	-6.413067535038658	-0.8303528492522647	-0.1949674773357355	-0.8426386149108093	-0.17067853599931823
1731	-6.405966913489082	-0.8314559063685707	-0.1943924409689477	-0.8426315608153829	-0.17067153247500025
1735	-6.398916355492415	-0.828905646600367	-0.19458749761145855	-0.842624556455473	-0.17066457832964266
1739	-6.391915160033431	-0.8322923879603514	-0.19349375781313638	-0.8426176011346576	-0.17065767287181624
1743	-6.384962640718549	-0.8333310099474613	-0.19183963259593728	-0.8426106941710406	-0.17065081542451346
1747	-6.378058125372005	-0.8327833011451982	-0.19081550970047267	-0.8426038348968508	-0.17064400532475027
1751	-6.371200955645867	-0.8315202435561218	-0.19156691918937963	-0.8425970226580537	-0.17063724192318122
1755	-6.36439048664334	-0.8356536119401585	-0.19256037492153544	-0.8425902568139785	-0.17063052458372818
1759	-6.357626086554799	-0.8291104766820021	-0.19186960197196434	-0.8425835367369552	-0.17062385268322117
1763	-6.350907136306053	-0.8274209267045096	-0.19207530906174686	-0.842576861811966	-0.17061722561105153
1767	-6.34423302921836	-0.8307041334519121	-0.19180916699331085	-0.8425702314363076	-0.1706106427688365
1771	-6.3376031706796905	-0.8297074386199861	-0.19324937226034455	-0.8425636450192638	-0.17060410357009506
1775	-6.331016977826834	-0.8268148046275816	-0.1926989015008731	-0.8425571019817909	-0.17059760743993435
1779	-6.324473879237897	-0.8304058067246625	-0.19194007069943408	-0.8425506017562109	-0.17059115381474638
1783	-6.317973314634804	-0.8229867452031878	-0.19054591728222103	-0.842544143785917	-0.17058474214191457
1787	-6.3115147345953915	-0.8247796221123929	-0.1921980167850914	-0.8425377275250872	-0.17057837187952982
1791	-6.305097600274758	-0.8270021041379878	-0.19032572321573138	-0.8425313524384069	-0.17057204249611563
1795	-6.298721383135482	-0.8300268618627473	-0.18967557070399366	-0.8425250180008024	-0.17056575347036204
1799	-6.292385564686396	-0.8311073003261285	-0.18975520826713987	-0.8425187236971795	-0.17055950429086802
1803	-6.2860896362295815	-0.8264739999161397	-0.18954943168958138	-0.8425124690221738	-0.1705532944558918
1807	-6.279833098615276	-0.8246544973265195	-0.18935052888229276	-0.8425062534799058	-0.17054712347310919
1811	-6.273615462004405	-0.8250776307316678	-0.18865260938435346	-0.8425000765837464	-0.17054099085937943
1815	-6.267436245638447	-0.8269992880342385	-0.18923299289314066	-0.842493937856087	-0.17053489614051814
1819	-6.261294977616364	-0.8244691833085758	-0.189243120165008	-0.8424878368281186	-0.17052883885107728
1823	-6.255191194678346	-0.824400583002834	-0.18894964980461104	-0.842481773039617	-0.17052281853413181
1827	-6.249124441996109	-0.8205466877813397	-0.18734972715078824	-0.8424757460387341	-0.17051683474107307
1831	-6.243094272969518	-0.8188295469355398	-0.18875419455289677	-0.842469755381796	-0.17051088703140788
1835	-6.237100249029307	-0.8206193826139077	-0.18894980312108212	-0.8424638006331072	-0.17050497497256417
1839	-6.231141939445677	-0.8242701635953364	-0.18733548496563346	-0.8424578813647602	-0.1704990981397022
1843	-6.225218921142555	-0.8233945563044058	-0.1873479402693401	-0.842451997156451	-0.1704932561155312
1847	-6.219330778517333	-0.8259195311756571	-0.18762669799886034	-0.8424461475953003	-0.1704874484901317
1851	-6.213477103265872	-0.8247125417310155	-0.1871763509424169	-0.8424403322756794	-0.17048167486078292
1855	-6.207657494212609	-0.825472795245304	-0.1877673285477952	-0.8424345507990412	-0.17047593483179516
1859	-6.201871557145566	-0.8223483708432109	-0.18781407757894453	-0.8424288027737568	-0.17047022801434708
1863	-6.196118904656116	-0.8176524477095182	-0.18569741088004532	-0.842423087814956	-0.17046455402632765
1867	-6.19039915598333	-0.817402954596887	-0.1858192224722286	-0.842417405544373	-0.17045891249218265
1871	-6.18471193686274	-0.8206787184865358	-0.18557902446673413	-0.8424117555901954	-0.17045330304276549
1875	-6.179056879379395	-0.8163554062445766	-0.1864579036958376	-0.8424061375869192	-0.17044772531519226
1879	-6.173433621825033	-0.815463225376182	-0.18653471515105435	-0.8424005511752061	-0.17044217895270083
1883	-6.167841808559256	-0.8124190552447279	-0.18649708740501802	-0.8423949960017458	-0.17043666360451407
1887	-6.1622810898745595	-0.8109540687576531	-0.1867064549440527	-0.8423894717191226	-0.17043117892570644
1891	-6.156751121865098	-0.8140356493198726	-0.18608525183725932	-0.8423839779856838	-0.17042572457707492
1895	-6.15125156629906	-0.8127767253519864	-0.1849918166926301	-0.8423785144654138	-0.17042030022501278
1899	-6.145782090494525	-0.8166976063091098	-0.18543130157656984	-0.8423730808278107	-0.17041490554138738
1903	-6.140342367198707	-0.817629242038586	-0.18595453576321175	-0.8423676767477659	-0.17040954020342094
1907	-6.13493207447046	-0.818608900994418	-0.18578022617833856	-0.8423623019054478	-0.17040420389357466
1911	-6.129550895565943	-0.8180183933159899	-0.18509283022701606	-0.842356955986188	-0.17039889629943603
1915	-6.124198518827352	-0.8195644609782304	-0.1849965671943159	-0.8423516386803707	-0.17039361711360898
1919	-6.118874637574602	-0.8219011846363757	-0.18484381257551608	-0.8423463496833254	-0.17038836603360713
1923	-6.113578949999892	-0.8179365095740878	-0.18485261991420554	-0.8423410886952218	-0.17038314276174973
1927	-6.108311159065034	-0.8166029051588342	-0.1841768036071123	-0.8423358554209682	-0.17037794700506043
1931	-6.103070972401477	-0.8195474169122972	-0.18524304562494498	-0.8423306495701115	-0.17037277847516868
1935	-6.097858102212944	-0.8179414998037287	-0.185157041491554	-0.8423254708567414	-0.17036763688821366
1939	-6.092672265180579	-0.8181657331651742	-0.18546631202720887	-0.8423203189993953	-0.1703625219647507
1943	-6.087513182370552	-0.8178139199302148	-0.1862557284295927	-0.8423151937209672	-0.17035743342966034
1947	-6.082380579144032	-0.8180910675903308	-0.18571238212211494	-0.8423100947486177	-0.17035237101205922
1951	-6.0772741850694585	-0.8122279468654283	-0.18536749366038974	-0.8423050218136873	-0.1703473344452138
1955	-6.0721937338370395	-0.8196783399206953	-0.1849323265882994	-0.8422999746516111	-0.17034232346645592
1959	-6.067138963175416	-0.8181201512515839	-0.18390568325105372	-0.8422949530018363	-0.17033733781710067
1963	-6.062109614770414	-0.8181235477487447	-0.18398375930601762	-0.8422899566077413	-0.1703323772423662
1967	-6.057105434185838	-0.8183340426721475	-0.18382142858532147	-0.842284985216557	-0.17032744149129553
1971	-6.052126170786231	-0.8200989682780733	-0.18406256592157577	-0.8422800385792903	-0.17032253031668054
1975	-6.0471715776615484	-0.8218158228324217	-0.18440693303291367	-0.8422751164506491	-0.1703176434749876
1979	-6.0422414115536895	-0.8195715359845543	-0.1840857893395027	-0.842270218588969	-0.17031278072628495
1983	-6.037335432784835	-0.8210748725075108	-0.18265193494543874	-0.8422653447561427	-0.1703079418341723
1987	-6.032453405187527	-0.8176810250154574	-0.18361067005297205	-0.8422604947175504	-0.17030312656571162
1991	-6.0275950960364515	-0.8134209736273537	-0.18368694721558088	-0.8422556682419914	-0.17029833469136002
1995	-6.022760275981868	-0.8172869114718093	-0.18285517338532298	-0.842250865101619	-0.170293565984904
1999	-6.017948718984647	-0.8166515553120992	-0.18183101203436802	-0.8422460850718749	-0.17028882022339534
2003	-6.006020148119372	-0.8166297819116506	-0.17931326784091484	-0.8422342346617953	-0.1702770547694065
2007	-5.994232192367329	-0.8085251386495462	-0.17969033832369297	-0.842222523945462	-0.17026542800769381
2011	-5.9825815751473534	-0.8080777044933267	-0.17960689924912643	-0.8422109496677637	-0.17025393670648167
2015	-5.971065133085794	-0.8048669738885705	-0.17898099021383107	-0.8421995086860543	-0.17024257774565385
2019	-5.959679810860668	-0.8060888429596336	-0.17999298956481935	-0.8421881979650315	-0.1702313481116683
2023	-5.948422656336033	-0.811585938372029	-0.17933247179938006	-0.842177014571903	-0.17022024489275794
2027	-5.937290815967189	-0.8074684964636649	-0.18041496048190497	-0.8421659556718215	-0.17020926527439878
2031	-5.926281530458819	-0.8109962709206446	-0.1784214131400712	-0.842155018523572	-0.1701984065350274
2035	-5.9153921306595505	-0.813499436596868	-0.1780706196050139	-0.8421442004754922	-0.1701876660419917
2039	-5.904620033677639	-0.8144071949147276	-0.17771243004313764	-0.8421334989616146	-0.17017704124771957
2043	-5.89396273920365	-0.8116776430224295	-0.17821429820834211	-0.8421229114980129	-0.170166529686092
2047	-5.883417826027035	-0.807533825527315	-0.17730461766467087	-0.842112435679341	-0.17015612896900717
2051	-5.872982948734455	-0.8136842102767112	-0.17697778164612998	-0.842102069175554	-0.1701458367831241
2055	-5.862655834578605	-0.8080594971050674	-0.17503098426778108	-0.8420918097287964	-0.17013565088677401
2059	-5.852434280507066	-0.8067408161905005	-0.17440365571899008	-0.842081655150451	-0.1701255691070301
2063	-5.842316150341482	-0.8052163113745245	-0.17332625765861653	-0.8420716033183365	-0.1701155893369251
2067	-5.83229937209801	-0.8081649306951382	-0.17284687947171706	-0.8420616521740458	-0.1701057095328085
2071	-5.822381935440664	-0.8061640239600831	-0.174512388239755	-0.8420517997204152	-0.17009592771183454
2075	-5.812561889259688	-0.8054219003956657	-0.17363753956907724	-0.8420420440191195	-0.1700862419495739
2079	-5.802837339367692	-0.8081909912308749	-0.17320676415276637	-0.8420323831883827	-0.1700766503777411
2083	-5.793206446306731	-0.8112507555589241	-0.17334476800844723	-0.8420228154007998	-0.17006715118203192
2087	-5.783667423259971	-0.8163356366280863	-0.17432413945643077	-0.8420133388812618	-0.17005774260006323
2091	-5.774218534062039	-0.8164527701658186	-0.17439697876467664	-0.8420039519049797	-0.17004842291941083
2095	-5.764858091302475	-0.8193477826552498	-0.17565284112475021	-0.8419946527955992	-0.17003919047573868
2099	-5.7555844545171455	-0.820006477300715	-0.17231439480287714	-0.8419854399234054	-0.17003004365101512
2103	-5.746396028462739	-0.8138539401318099	-0.1717974748430917	-0.8419763117036075	-0.17002098087181097
2107	-5.73729126146982	-0.816466418924376	-0.1725489016444488	-0.8419672665947034	-0.17001200060767505
2111	-5.728268643870182	-0.8153895697094855	-0.17184193910511114	-0.8419583030969168	-0.17000310136958302
2115	-5.71932670649452	-0.8121640691160223	-0.17233484766076534	-0.8419494197507049	-0.16999428170845574
2119	-5.7104640192366745	-0.8084848787192644	-0.17256627365455612	-0.8419406151353322	-0.16998554021374296
2123	-5.701679189680942	-0.808903924025554	-0.1701665416079008	-0.8419318878675068	-0.16997687551206955
2127	-5.692970861789156	-0.8092133728110549	-0.17196364861189206	-0.8419232366000757	-0.16996828626594043
2131	-5.684337714644453	-0.8144045401932856	-0.17263935943464848	-0.8419146600207773	-0.16995977117250155
2135	-5.675778461248783	-0.8127510602925865	-0.1727988269238372	-0.8419061568510463	-0.1699513289623539
2139	-5.667291847371464	-0.8102513192522731	-0.17339559893682654	-0.8418977258448704	-0.16994295839841775
2143	-5.65887665044618	-0.8121228140322319	-0.17527682467492456	-0.841889365787694	-0.16993465827484472
2147	-5.650531678513999	-0.8094637424998694	-0.17448512325416043	-0.8418810754953684	-0.16992642741597527
2151	-5.642255769210139	-0.8063718748436739	-0.1735528000710147	-0.841872853813145	-0.16991826467533935
2155	-5.634047788792309	-0.8062454117166284	-0.17414896507585098	-0.8418646996147103	-0.16991016893469799
2159	-5.625906631208609	-0.8054257373713865	-0.17253393998976696	-0.8418566118012597	-0.16990213910312396
2163	-5.617831217203063	-0.8089307824818324	-0.17246822090225322	-0.8418485893006089	-0.16989417411611954
2167	-5.609820493456984	-0.8048930887449874	-0.17190738545523043	-0.8418406310663411	-0.16988627293476963
2171	-5.601873431764452	-0.8020518227037867	-0.17346173992378766	-0.8418327360769874	-0.16987843454492846
2175	-5.593989028240303	-0.7999996179545612	-0.17468958135875567	-0.8418249033352407	-0.1698706579564385
2179	-5.586166302559094	-0.8023396471570787	-0.17265704838833962	-0.8418171318671989	-0.16986294220237966
2183	-5.578404297223604	-0.8025707160523483	-0.17318719195729937	-0.8418094207216388	-0.16985528633834807
2187	-5.570702076861512	-0.7973929308806462	-0.17225481162899392	-0.8418017689693168	-0.16984768944176207
2191	-5.563058727548944	-0.7939336256895151	-0.1710436325478093	-0.8417941757022978	-0.16984015061119523
2195	-5.555473356159687	-0.7965180231740894	-0.16863836377406205	-0.8417866400333073	-0.16983266896573437
2199	-5.547945089738895	-0.7931010254199158	-0.16839708546555165	-0.8417791610951106	-0.16982524364436186
2203	-5.540473074900194	-0.7941733190653884	-0.1675247075059243	-0.8417717380399131	-0.1698178738053609
2207	-5.533056477245144	-0.7942339769696831	-0.1677908535746564	-0.8417643700387836	-0.16981055862574299
2211	-5.525694480804074	-0.7951556336703678	-0.16896480135515857	-0.841757056281099	-0.16980329730069646
2215	-5.51838628749735	-0.7960674663369567	-0.17025397898519756	-0.841749795974009	-0.16979608904305493
2219	-5.511131116616178	-0.799151227280865	-0.17101673448332022	-0.8417425883419203	-0.16978893308278545
2223	-5.503928204322119	-0.7933532325481607	-0.17091945097819172	-0.8417354326259995	-0.16978182866649463
2227	-5.496776803164495	-0.7940119776273447	-0.17049122935207395	-0.8417283280836935	-0.1697747750569528
2231	-5.489676181614918	-0.7967365309151351	-0.16927534153899249	-0.8417212739882671	-0.1697677715326348
2235	-5.482625623618251	-0.7932582161410382	-0.17016555976782444	-0.8417142696283572	-0.16976081738727722
2239	-5.475624428159267	-0.7985655611859197	-0.16825282367285332	-0.8417073143075418	-0.1697539119294508
2243	-5.468671908844385	-0.7983862530688051	-0.16654086046705263	-0.8417004073439248	-0.16974705448214805
2247	-5.461767393497841	-0.798011121520116	-0.16796904965746728	-0.841693548069735	-0.16974024438238483
2251	-5.454910223771703	-0.7984070645164989	-0.16654431052005858	-0.841686735830938	-0.16973348098081578
2255	-5.448099754769176	-0.7991785681005676	-0.1656318863147912	-0.8416799699868627	-0.16972676364136274
2259	-5.441335354680634	-0.8004799266336673	-0.16824917028453878	-0.8416732499098394	-0.16972009174085573
2263	-5.434616404431889	-0.8035633022504909	-0.1686946947872796	-0.8416665749848502	-0.1697134646686861
2267	-5.427942297344195	-0.803652427162945	-0.1676208407258235	-0.8416599446091918	-0.16970688182647106
2271	-5.421312438805526	-0.8009945436641381	-0.1664132572559036	-0.8416533581921481	-0.16970034262772962
2275	-5.414726245952669	-0.8048128818444378	-0.16525305109329747	-0.8416468151546751	-0.16969384649756894
2279	-5.408183147363733	-0.8076266093299436	-0.1675443081541288	-0.8416403149290952	-0.16968739287238097
2283	-5.401682582760639	-0.8017271133004211	-0.1673126302973722	-0.8416338569588012	-0.16968098119954914
2287	-5.3952240027212275	-0.8069834377820555	-0.16880220274072277	-0.8416274406979714	-0.16967461093716438
2291	-5.388806868400594	-0.8020959565220025	-0.16852711639469176	-0.8416210656112911	-0.1696682815537502
2295	-5.382430651261317	-0.7978092404421118	-0.16844074960711852	-0.8416147311736866	-0.16966199252799663
2299	-5.376094832812232	-0.8020268897080218	-0.1693674763402231	-0.8416084368700638	-0.16965574334850259
2303	-5.369798904355417	-0.8009275083958132	-0.1695073760401209	-0.841602182195058	-0.16964953351352635
2307	-5.363542366741111	-0.8049040431727787	-0.16915364031201108	-0.84159596665279	-0.16964336253074375
2311	-5.357324730130241	-0.8038489674688776	-0.1699463424098333	-0.8415897897566306	-0.169637229917014
2315	-5.3511455137642825	-0.8043234539186772	-0.17105357382422892	-0.8415836510289711	-0.1696311351981527
2319	-5.345004245742199	-0.8039800922699623	-0.17072384453752387	-0.8415775500010029	-0.16962507790871184
2323	-5.338900462804181	-0.8031526625797099	-0.17007731427361517	-0.8415714862125012	-0.1696190575917664
2327	-5.332833710121944	-0.8029914541640633	-0.16887763728642313	-0.8415654592116183	-0.16961307379870763
2331	-5.326803541095353	-0.8011163054526438	-0.16988847359239512	-0.8415594685546802	-0.16960712608904244
2335	-5.320809517155142	-0.7977193167988865	-0.17068940089911644	-0.8415535138059914	-0.16960121403019876
2339	-5.314851207571512	-0.8003534409377779	-0.17036117663052375	-0.8415475945376445	-0.16959533719733677
2343	-5.308928189268389	-0.8000462996376982	-0.17040079683328013	-0.8415417103293353	-0.16958949517316577
2347	-5.303040046643167	-0.7973185155223652	-0.1690802278942325	-0.8415358607681845	-0.16958368754776626
2351	-5.297186371391706	-0.7972876319039437	-0.1687409068764587	-0.8415300454485636	-0.16957791391841748
2355	-5.291366762338442	-0.7949934867258162	-0.16884493816989488	-0.8415242639719254	-0.16957217388942972
2359	-5.285580825271397	-0.79543107847785	-0.17022041321085513	-0.841518515946641	-0.16956646707198164
2363	-5.279828172781948	-0.7990725216890153	-0.16928618310737975	-0.8415128009878403	-0.1695607930839622
2367	-5.27410842410916	-0.7991259465062814	-0.1696497568687212	-0.8415071187172573	-0.1695551515498172
2371	-5.268421204988571	-0.7968616424808577	-0.16965274222505045	-0.8415014687630796	-0.16954954210040005
2375	-5.262766147505226	-0.7948002077580822	-0.1693511166344528	-0.8414958507598034	-0.16954396437282682
2379	-5.257142889950863	-0.7973876084505469	-0.16910285404123004	-0.8414902643480903	-0.1695384180103354
2383	-5.251551076685086	-0.7933370022518054	-0.17048817309401576	-0.84148470917463	-0.16953290266214863
2387	-5.245990358000388	-0.7948818819977495	-0.16983400134535587	-0.8414791848920068	-0.169527417983341
2391	-5.240460389990927	-0.7956721182848303	-0.1693083073059487	-0.841473691158568	-0.16952196363470948
2395	-5.234960834424888	-0.7976341088929517	-0.16881946620870258	-0.841468227638298	-0.16951653928264734
2399	-5.229491358620353	-0.7993542954261057	-0.16862646793287417	-0.8414627940006949	-0.16951114459902195
2403	-5.2240516353245345	-0.8004073333491237	-0.1660893084829742	-0.8414573899206501	-0.1695057792610555
2407	-5.218641342596287	-0.8004816509876027	-0.1660987757739325	-0.841452015078332	-0.16950044295120922
2411	-5.21326016369177	-0.7998929727707067	-0.1656514946584755	-0.8414466691590722	-0.1694951353570706
2415	-5.207907786953178	-0.794100794221855	-0.16418996017902843	-0.8414413518532549	-0.16948985617124354
2419	-5.202583905700428	-0.7989418656811915	-0.1627818486383914	-0.8414360628562096	-0.1694846050912417
2423	-5.197288218125718	-0.7992390716165862	-0.16285251982429072	-0.841430801868106	-0.16947938181938427
2427	-5.192020427190859	-0.795980713026144	-0.16327779639740703	-0.8414255685938524	-0.169474186062695
2431	-5.186780240527303	-0.8001164078997445	-0.16195288222964166	-0.8414203627429957	-0.16946901753280325
2435	-5.181567370338769	-0.7971762292257925	-0.16241095846449016	-0.8414151840296256	-0.16946387594584822
2439	-5.176381533306404	-0.7988557322748158	-0.16487875648256445	-0.8414100321722795	-0.16945876102238527
2443	-5.171222450496376	-0.801578539738451	-0.1630958482147442	-0.8414049068938514	-0.1694536724872949
2447	-5.1660898472698555	-0.8021423965058883	-0.16237210249458744	-0.8413998079215019	-0.16944861006969378
2451	-5.160983453195282	-0.8005457041485708	-0.1635302789573465	-0.8413947349865715	-0.16944357350284836
2455	-5.155903001962862	-0.7976502779505867	-0.16261755151667545	-0.8413896878244953	-0.16943856252409048
2459	-5.1508482313012385	-0.7957849243725665	-0.1611227599639462	-0.8413846661747205	-0.16943357687473523
2463	-5.145818882896236	-0.7965755709095546	-0.1607053189185914	-0.8413796697806255	-0.16942861630000075
2467	-5.14081470231166	-0.7968962409041185	-0.16115035196427896	-0.8413746983894412	-0.1694236805489301
2471	-5.135835438912053	-0.795907792521027	-0.16055674528728203	-0.8413697517521745	-0.1694187693743151
2475	-5.130880845787369	-0.796738248365249	-0.1610865317525283	-0.8413648296235333	-0.16941388253262213
2479	-5.1259506796795105	-0.7980256843015556	-0.16011198860541187	-0.8413599317618532	-0.1694090197839195
2483	-5.121044700910656	-0.7992682635138011	-0.16016622057924823	-0.841355057929027	-0.16940418089180684
2487	-5.116162673313347	-0.8016213399943128	-0.15987258186011877	-0.8413502078904346	-0.16939936562334618
2491	-5.1113043641622715	-0.7962069950288333	-0.1608476390523772	-0.8413453814148756	-0.16939457374899458
2495	-5.106469544107688	-0.7988667562299889	-0.15921947759049937	-0.8413405782745031	-0.16938980504253853
2499	-5.101657987110466	-0.7956396628315574	-0.1598813988019634	-0.8413357982447591	-0.1693850592810299
2503	-5.089729416245192	-0.7953802454228924	-0.15667877763159632	-0.8413239478346795	-0.16937329382704105
2507	-5.07794146049315	-0.7984386575371891	-0.15883260847309844	-0.8413122371183462	-0.16936166706532838
2511	-5.066290843273175	-0.801960497851105	-0.1579394075086984	-0.8413006628406479	-0.16935017576411623
2515	-5.054774401211617	-0.8035122282312659	-0.15791179487396656	-0.8412892218589385	-0.1693388168032884
2519	-5.0433890789864915	-0.7974203617284061	-0.1585573257224273	-0.8412779111379157	-0.16932758716930285
2523	-5.032131924461858	-0.8022310914334767	-0.1565604372976246	-0.8412667277447872	-0.16931648395039248
2527	-5.021000084093013	-0.8044440848308028	-0.15691146020139435	-0.8412556688447058	-0.16930550433203334
2531	-5.009990798584645	-0.8078509259836217	-0.15763949461837634	-0.8412447316964562	-0.16929464559266197
2535	-4.999101398785377	-0.806747030235091	-0.15786681366672162	-0.8412339136483764	-0.16928390509962626
2539	-4.988329301803466	-0.8033923834265171	-0.15640639015829905	-0.8412232121344988	-0.16927328030535413
2543	-4.9776720073294785	-0.7993921767320267	-0.15594483516162194	-0.8412126246708971	-0.16926276874372656
2547	-4.967127094152864	-0.8055456097014273	-0.1573372841038969	-0.8412021488522252	-0.16925236802664173
2551	-4.956692216860284	-0.8002934628125442	-0.1584447166755507	-0.8411917823484382	-0.16924207584075865
2555	-4.946365102704435	-0.8024790589509319	-0.15824967268150236	-0.8411815229016806	-0.16923188994440858
2559	-4.936143548632897	-0.8026295098767025	-0.15975305313640087	-0.8411713683233352	-0.16922180816466467
2563	-4.9260254184673125	-0.8072176440611796	-0.16392530251823367	-0.8411613164912208	-0.1692118283945597
2567	-4.916008640223842	-0.8082659153355929	-0.1605963708100966	-0.84115136534693	-0.16920194859044307
2571	-4.906091203566496	-0.8058574352715233	-0.16058356677745778	-0.8411415128932994	-0.1691921667694691
2575	-4.896271157385521	-0.803540012409377	-0.16277336060387482	-0.8411317571920037	-0.16918248100720845
2579	-4.886546607493527	-0.8009609713751888	-0.16247093367210885	-0.8411220963612669	-0.16917288943537567
2583	-4.876915714432565	-0.7986607901496994	-0.1620189675880006	-0.841112528573684	-0.16916339023966648
2587	-4.8673766913858065	-0.7940522661198886	-0.16218739156846307	-0.8411030520541461	-0.1691539816576978
2591	-4.8579278021878745	-0.7963042405786513	-0.16264772600835542	-0.8410936650778639	-0.1691446619770454
2595	-4.84856735942831	-0.797561534710155	-0.16362900515497647	-0.8410843659684833	-0.16913542953337324
2599	-4.8392937226429815	-0.7963636397445939	-0.16355920750838626	-0.8410751530962896	-0.16912628270864968
2603	-4.830105296588576	-0.8012626757731083	-0.16398148773541532	-0.8410660248764917	-0.16911721992944553
2607	-4.821000529595657	-0.8050817822534799	-0.16121841902711154	-0.8410569797675876	-0.1691082396653096
2611	-4.81197791199602	-0.8003324899191175	-0.16154472818524201	-0.841048016269801	-0.16909934042721758
2615	-4.803035974620358	-0.8015904582481148	-0.1596987957735463	-0.8410391329235891	-0.16909052076609032
2619	-4.794173287362513	-0.7995056634597151	-0.16062594111816497	-0.8410303283082166	-0.16908177927137755
2623	-4.78538845780678	-0.7997571799523013	-0.15754855664919498	-0.841021601040391	-0.1690731145697041
2627	-4.776680129914997	-0.8063167139366372	-0.15952242108855463	-0.8410129497729599	-0.169064525323575
2631	-4.768046982770294	-0.8012580097063684	-0.1595527020488401	-0.8410043731936615	-0.1690560102301361
2635	-4.759487729374624	-0.8025688711967047	-0.15645708147127468	-0.8409958700239305	-0.1690475680199885
2639	-4.7510011154973055	-0.809597468090258	-0.1562039976169658	-0.8409874390177546	-0.16903919745605234
2643	-4.742585918572021	-0.810350551627903	-0.1563229907171999	-0.8409790789605782	-0.1690308973324793
2647	-4.734240946639841	-0.802127570914823	-0.157888597704545	-0.8409707886682526	-0.16902266647360983
2651	-4.725965037335981	-0.8055150914453904	-0.15921960611833996	-0.8409625669860292	-0.16901450373297391
2655	-4.717757056918152	-0.8078780202873002	-0.1574709926220712	-0.8409544127875945	-0.16900640799233257
2659	-4.709615899334452	-0.8051887375072961	-0.1569520861639786	-0.8409463249741439	-0.16899837816075855
2663	-4.7015404853289064	-0.8063176715411284	-0.15961438216433144	-0.8409383024734931	-0.16899041317375413
2667	-4.693529761582828	-0.8094604781789145	-0.15657041024653795	-0.8409303442392253	-0.16898251199240422
2671	-4.685582699890296	-0.8073871075592947	-0.15436790115606924	-0.8409224492498717	-0.16897467360256305
2675	-4.677698296366148	-0.8063485704674229	-0.15488786456290216	-0.8409146165081249	-0.16896689701407305
2679	-4.669875570684939	-0.8057531519931871	-0.15565307263290418	-0.8409068450400832	-0.16895918126001425
2683	-4.66211356534945	-0.8078025533034563	-0.15668694595790944	-0.840899133894523	-0.16895152539598263
2687	-4.654411344987357	-0.8092573281476181	-0.1578175214522184	-0.8408914821422011	-0.16894392849939666
2691	-4.646767995674789	-0.807116707184119	-0.15830821307810927	-0.840883888875182	-0.16893638966882982
2695	-4.639182624285533	-0.8080202708797428	-0.15946899045878293	-0.8408763532061915	-0.16892890802336896
2699	-4.6316543578647416	-0.8032906179165955	-0.1588839295820712	-0.8408688742679948	-0.16892148270199644
2703	-4.624182343026041	-0.801728406518428	-0.1575857495030477	-0.8408614512127973	-0.16891411286299546
2707	-4.616765745370992	-0.800181195787687	-0.15867409263678756	-0.8408540832116678	-0.16890679768337757
2711	-4.609403748929922	-0.8023515524052023	-0.15853487887882722	-0.8408467694539832	-0.16889953635833102
2715	-4.6020955556231975	-0.8024347958915949	-0.1574133674758389	-0.8408395091468932	-0.16889232810068952
2719	-4.594840384742026	-0.8048197096522263	-0.15542553185017027	-0.8408323015148045	-0.16888517214042004
2723	-4.587637472447968	-0.804616396653151	-0.15429330800733188	-0.8408251457988837	-0.16887806772412922
2727	-4.580486071290343	-0.805792200115875	-0.1555191353109413	-0.8408180412565777	-0.16887101411458738
2731	-4.573385449740767	-0.8039062789903502	-0.1516593903836767	-0.8408109871611513	-0.1688640105902694
2735	-4.5663348917441	-0.8088375583315974	-0.1541920713488052	-0.8408039828012415	-0.1688570564449118
2739	-4.559333696285117	-0.8065295588701085	-0.15483914950817934	-0.8407970274804261	-0.1688501509870854
2743	-4.552381176970235	-0.807545536873179	-0.1568544747218621	-0.840790120516809	-0.1688432935397826
2747	-4.545476661623691	-0.8120234075056956	-0.15881812177857269	-0.8407832612426192	-0.16883648344001942
2751	-4.538619491897554	-0.8097511275926212	-0.15737536335571956	-0.8407764490038222	-0.16882972003845037
2755	-4.531809022895027	-0.8107168598541357	-0.1564115460542823	-0.8407696831597469	-0.16882300269899733
2759	-4.525044622806486	-0.8060111523880709	-0.15332494122076246	-0.8407629630827236	-0.16881633079849032
2763	-4.51832567255774	-0.8091403257004669	-0.15568892942877177	-0.8407562881577345	-0.16880970372632068
2767	-4.511651565470047	-0.8101284914630797	-0.1561852340598413	-0.840749657782076	-0.16880312088410565
2771	-4.505021706931378	-0.809129688291999	-0.15786681617377796	-0.8407430713650323	-0.1687965816853642
2775	-4.498435514078522	-0.809895817615211	-0.15512559449494523	-0.8407365283275594	-0.1687900855552035
2779	-4.491892415489586	-0.8094146378817029	-0.1526795100420162	-0.8407300281019794	-0.16878363193001555
2783	-4.485391850886492	-0.8061160795472323	-0.1534779933485162	-0.8407235701316855	-0.16877722025718372
2787	-4.47893327084708	-0.8097658346737262	-0.15195964171675636	-0.8407171538708555	-0.16877084999479897
2791	-4.472516136526447	-0.8112198013334181	-0.15019287313736918	-0.8407107787841754	-0.16876452061138478
2795	-4.466139919387171	-0.8175330292889277	-0.15242308591335862	-0.8407044443465709	-0.1687582315856312
2799	-4.4598041009380855	-0.8181889103981135	-0.15191556722733202	-0.840698150042948	-0.16875198240613717
2803	-4.45350817248127	-0.8173680351886883	-0.15076645884272488	-0.8406918953679422	-0.16874577257116094
2807	-4.447251634866966	-0.8175722875986584	-0.15121206065444337	-0.8406856798256743	-0.16873960158837834
2811	-4.441033998256096	-0.8183500123966778	-0.1522144597711128	-0.8406795029295149	-0.16873346897464858
2815	-4.434854781890137	-0.820404080266287	-0.15162178043627028	-0.8406733642018555	-0.1687273742557873
2819	-4.428713513868055	-0.8191287246919154	-0.15100172300514214	-0.8406672631738871	-0.16872131696634643
2823	-4.422609730930037	-0.8217486500844864	-0.15102028617885987	-0.8406611993853855	-0.168715296649401
2827	-4.4165429782478	-0.8189618070231243	-0.1560257156844449	-0.8406551723845026	-0.16870931285634222
2831	-4.410512809221209	-0.818790452275428	-0.1532468482317717	-0.8406491817275645	-0.16870336514667703
2835	-4.404518785280998	-0.8215311930289445	-0.15409270275361542	-0.8406432269788757	-0.16869745308783335
2839	-4.3985604756973675	-0.8180894908543974	-0.15331821477525986	-0.8406373077105287	-0.16869157625497136
2843	-4.392637457394246	-0.8220206106571918	-0.15474274696454193	-0.8406314235022195	-0.16868573423080035
2847	-4.386749314769023	-0.8205542753347826	-0.15428300615557355	-0.8406255739410688	-0.16867992660540085
2851	-4.380895639517563	-0.8218160082244519	-0.1542474229012618	-0.8406197586214478	-0.16867415297605207
2855	-4.375076030464299	-0.8228103743637297	-0.15729486691806538	-0.8406139771448096	-0.1686684129470643
2859	-4.369290093397255	-0.8221689526390789	-0.15409643640252346	-0.8406082291195253	-0.16866270612961623
2863	-4.363537440907805	-0.8222825076230394	-0.1526975151504637	-0.8406025141607245	-0.1686570321415968
2867	-4.3578176922350185	-0.8241572366448136	-0.1563126092026066	-0.8405968318901414	-0.1686513906074518
2871	-4.352130473114429	-0.8215296541610352	-0.1549487835963943	-0.8405911819359639	-0.16864578115803464
2875	-4.346475415631084	-0.8238285591924343	-0.15504566788083363	-0.8405855639326877	-0.1686402034304614
2879	-4.340852158076722	-0.824765318895165	-0.15580049862529632	-0.8405799775209745	-0.16863465706796998
2883	-4.335260344810944	-0.825295775820681	-0.15838649814117733	-0.8405744223475143	-0.16862914171978322
2887	-4.3296996261262475	-0.8287882025512827	-0.15788387532676684	-0.840568898064891	-0.1686236570409756
2891	-4.324169658116786	-0.8227922811222099	-0.1570433880316111	-0.8405634043314522	-0.16861820269234407
2895	-4.3186701025507475	-0.8187429984674224	-0.15729947648790654	-0.8405579408111823	-0.16861277834028193
2899	-4.313200626746212	-0.8159887493809749	-0.15815427028206908	-0.8405525071735791	-0.16860738365665653
2903	-4.3077609034503945	-0.8190928245128619	-0.15781343198448305	-0.8405471030935343	-0.1686020183186901
2907	-4.302350610722146	-0.8218934088840665	-0.1575651681231729	-0.8405417282512162	-0.1685966820088438
2911	-4.29696943181763	-0.8218012386837223	-0.15652035815943544	-0.8405363823319564	-0.16859137441470518
2915	-4.291617055079038	-0.8217031639068376	-0.15727340763467046	-0.8405310650261392	-0.16858609522887813
2919	-4.286293173826288	-0.81775918221067	-0.15556537255358727	-0.8405257760290938	-0.16858084414887628
2923	-4.280997486251578	-0.8137394896471347	-0.1549235517015184	-0.8405205150409903	-0.16857562087701888
2927	-4.275729695316719	-0.8196444732881218	-0.15664958559612208	-0.8405152817667366	-0.16857042512032958
2931	-4.270489508653163	-0.8199773008485577	-0.156778457556918	-0.84051007591588	-0.16856525659043783
2935	-4.26527663846463	-0.8189482248201271	-0.15677713324408793	-0.8405048972025099	-0.1685601150034828
2939	-4.2600908014322645	-0.8195303560878234	-0.15606465367178868	-0.8404997453451638	-0.1685550000800199
2943	-4.254931718622237	-0.8135566707917472	-0.1591743174004323	-0.8404946200667357	-0.1685499115449295
2947	-4.249799115395717	-0.8137866803207762	-0.16067234563945787	-0.8404895210943861	-0.16854484912732837
2951	-4.244692721321143	-0.8196176372622567	-0.15938242183315987	-0.8404844481594558	-0.16853981256048295
2955	-4.239612270088724	-0.8167095432633377	-0.15855123192344323	-0.8404794009973796	-0.16853480158172507
2959	-4.2345574994271	-0.8223631465672717	-0.1552318862119204	-0.8404743793476047	-0.16852981593236982
2963	-4.229528151022098	-0.8241175995999469	-0.15558058147756504	-0.8404693829535098	-0.16852485535763534
2967	-4.224523970437523	-0.8172035677013257	-0.15526883162820182	-0.8404644115623255	-0.16851991960656468
2971	-4.219544707037915	-0.819896228580397	-0.15886023160499163	-0.8404594649250589	-0.1685150084319497
2975	-4.214590113913232	-0.8156975941460723	-0.15941539004398564	-0.8404545427964175	-0.16851012159025675
2979	-4.209659947805373	-0.81659862312547	-0.1607305174358178	-0.8404496449347374	-0.1685052588415541
2983	-4.204753969036519	-0.8174086044032711	-0.16146700074369802	-0.8404447711019112	-0.16850041994944145
2987	-4.199871941439211	-0.8158079180164912	-0.1589813927607595	-0.8404399210633188	-0.16849560468098077
2991	-4.195013632288134	-0.8164879410583822	-0.15826964473672955	-0.8404350945877598	-0.16849081280662917
2995	-4.190178812233551	-0.8155400274698937	-0.15911933403703493	-0.8404302914473873	-0.16848604410017312
2999	-4.185367255236329	-0.8144487621320592	-0.15900575413571105	-0.8404255114176434	-0.1684812983386645
3003	-4.173438684371055	-0.8149291774989712	-0.15881982076035106	-0.8404136610075637	-0.16846953288467564
3007	-4.161650728619012	-0.8203593211004508	-0.1633074266503527	-0.8404019502912304	-0.16845790612296296
3011	-4.150000111399037	-0.8227390694377443	-0.1621514482252695	-0.8403903760135322	-0.16844641482175082
3015	-4.138483669337478	-0.8249416661977546	-0.15668084956035422	-0.8403789350318227	-0.168435055860923
3019	-4.127098347112352	-0.8294889308373513	-0.15468275242982177	-0.8403676243107999	-0.16842382622693744
3023	-4.115841192587717	-0.8278176266200291	-0.15698824828238744	-0.8403564409176714	-0.16841272300802707
3027	-4.1047093522188725	-0.8299068916525998	-0.15694579908786888	-0.84034538201759	-0.16840174338966793
3031	-4.093700066710503	-0.8281077760790435	-0.15510891935036408	-0.8403344448693404	-0.16839088465029656
3035	-4.082810666911235	-0.825175059394511	-0.1563280372868323	-0.8403236268212606	-0.16838014415726085
3039	-4.072038569929323	-0.8280367181945048	-0.1586151428401914	-0.8403129253073831	-0.16836951936298872
3043	-4.061381275455335	-0.8294533699291687	-0.15937148713936788	-0.8403023378437813	-0.16835900780136115
3047	-4.050836362278719	-0.8292414334444221	-0.16140114961052232	-0.8402918620251095	-0.16834860708427632
3051	-4.04040148498614	-0.8251125766781174	-0.16138964223392915	-0.8402814955213225	-0.16833831489839324
3055	-4.03007437083029	-0.8266511322291127	-0.16064471765588428	-0.8402712360745648	-0.16832812900204316
3059	-4.0198528167587515	-0.8249094118201987	-0.15899133469337245	-0.8402610814962194	-0.16831804722229926
3063	-4.009734686593167	-0.8233472997419701	-0.15775661009805853	-0.840251029664105	-0.1683080674521943
3067	-3.9997179083496954	-0.8236970697811445	-0.16048956907617296	-0.8402410785198142	-0.16829818764807766
3071	-3.9898004716923494	-0.8278368325037514	-0.16036924154782528	-0.8402312260661836	-0.1682884058271037
3075	-3.9799804255113735	-0.8217447479058599	-0.1600545237380755	-0.8402214703648879	-0.16827872006484304
3079	-3.9702558756193786	-0.8230291035568714	-0.15832163171774316	-0.8402118095341512	-0.16826912849301026
3083	-3.960624982558417	-0.8238589638355525	-0.15750510081826063	-0.8402022417465682	-0.16825962929730107
3087	-3.951085959511658	-0.8228599247814453	-0.15660041953642945	-0.8401927652270303	-0.16825022071533238
3091	-3.9416370703137256	-0.8256972090224357	-0.15427599070606912	-0.8401833782507481	-0.16824090103467998
3095	-3.9322766275541614	-0.8232277294027639	-0.15531749095922653	-0.8401740791413677	-0.16823166859100783
3099	-3.923002990768832	-0.8235177783835161	-0.15594698977100996	-0.8401648662691737	-0.16822252176628427
3103	-3.913814564714426	-0.8244232922482222	-0.15490004611676844	-0.8401557380493759	-0.16821345898708012
3107	-3.904709797721506	-0.8210899089829625	-0.1551566699606981	-0.8401466929404718	-0.1682044787229442
3111	-3.8956871801218687	-0.8191272486696515	-0.15696215788522738	-0.8401377294426853	-0.16819557948485217
3115	-3.886745242746207	-0.8194251325081281	-0.1576297553121222	-0.8401288460964734	-0.16818675982372489
3119	-3.8778825554883616	-0.8198490590359969	-0.15912531950392328	-0.8401200414811008	-0.1681780183290121
3123	-3.8690977259326287	-0.8259427956661076	-0.15751850973050874	-0.8401113142132753	-0.1681693536273387
3127	-3.8603893980408444	-0.8196873539251673	-0.15648428072200082	-0.8401026629458442	-0.16816076438120958
3131	-3.851756250896141	-0.8243138142819788	-0.15834631313138625	-0.8400940863665457	-0.1681522492877707
3135	-3.843196997500471	-0.8237746969649261	-0.1604887191757589	-0.8400855831968148	-0.16814380707762305
3139	-3.834710383623152	-0.824165012625176	-0.16492339500028796	-0.8400771521906388	-0.16813543651368693
3143	-3.8262951866978674	-0.8261739813194742	-0.15949700374514375	-0.8400687921334625	-0.16812713639011387
3147	-3.8179502147656867	-0.8269650596486198	-0.15574660555152597	-0.8400605018411368	-0.16811890553124442
3151	-3.8096743054618267	-0.8308749791064206	-0.15648457803824223	-0.8400522801589134	-0.1681107427906085
3155	-3.801466325043997	-0.8336333669886885	-0.15916124198338166	-0.8400441259604787	-0.16810264704996714
3159	-3.793325167460297	-0.8333124542103846	-0.1610067202802825	-0.8400360381470281	-0.1680946172183931
3163	-3.7852497534547513	-0.8350963456608252	-0.16142076998670407	-0.8400280156463774	-0.16808665223138872
3167	-3.777239029708672	-0.8327521613141398	-0.16197733711989293	-0.8400200574121095	-0.16807875105003878
3171	-3.7692919680161405	-0.8304082668320496	-0.16266727771665024	-0.8400121624227559	-0.1680709126601976
3175	-3.7614075644919915	-0.8337691525148196	-0.16050561961661147	-0.8400043296810091	-0.16806313607170764
3179	-3.753584838810782	-0.8352921256221318	-0.1589068081877929	-0.8399965582129674	-0.1680554203176488
3183	-3.7458228334752928	-0.8384640510502249	-0.15874491798094792	-0.8399888470674072	-0.16804776445361722
3187	-3.7381206131132005	-0.8387832095191674	-0.1589972074208028	-0.8399811953150853	-0.16804016755703122
3191	-3.7304772638006325	-0.8402390130931271	-0.15523102115315845	-0.8399736020480661	-0.16803262872646438
3195	-3.7228918924113756	-0.8376007747127254	-0.15867132628391545	-0.8399660663790757	-0.16802514708100355
3199	-3.715363625990584	-0.8384912638817202	-0.15692907719569216	-0.839958587440879	-0.168017721759631
3203	-3.707891611151883	-0.8360532272976443	-0.15684983796332097	-0.8399511643856815	-0.16801035192063005
3207	-3.700475013496833	-0.8372308118966381	-0.1527742209275318	-0.839943796384552	-0.16800303674101214
3211	-3.693113017055764	-0.8393298224257237	-0.1552676217400657	-0.8399364826268674	-0.1679957754159656
3215	-3.685804823749039	-0.8412541410865065	-0.15692207778568212	-0.8399292223197774	-0.1679885671583241
3219	-3.678549652867867	-0.8424288118693131	-0.15713733847803568	-0.8399220146876888	-0.1679814111980546
3223	-3.6713467405738087	-0.8449303061198649	-0.1570810534464293	-0.839914858971768	-0.16797430678176378
3227	-3.6641953394161835	-0.8435954041467945	-0.15602302893207565	-0.839907754429462	-0.16796725317222194
3231	-3.6570947178666073	-0.8449952906407875	-0.15668395672721847	-0.8399007003340356	-0.16796024964790396
3235	-3.6500441598699402	-0.8431122968369047	-0.15918893776008813	-0.8398936959741257	-0.16795329550254637
3239	-3.6430429644109568	-0.844035295550008	-0.15764903535330355	-0.8398867406533103	-0.16794639004471995
3243	-3.636090445096075	-0.8450238034999578	-0.15603502133589786	-0.8398798336896933	-0.1679395325974172
3247	-3.6291859297495304	-0.8458045031615649	-0.1592606926012048	-0.8398729744155033	-0.16793272249765398
3251	-3.622328760023393	-0.8469313404355152	-0.1582698952549506	-0.8398661621767064	-0.16792595909608493
3255	-3.6155182910208663	-0.8434352153720895	-0.15883267442090876	-0.8398593963326312	-0.1679192417566319
3259	-3.608753890932324	-0.846681450410845	-0.1568323121514288	-0.8398526762556078	-0.1679125698561249
3263	-3.602034940683579	-0.8440913364067689	-0.15870306977609605	-0.8398460013306187	-0.16790594278395524
3267	-3.5953608335958855	-0.8449472144557431	-0.15746559477826905	-0.8398393709549602	-0.1678993599417402
3271	-3.588730975057216	-0.842118364733334	-0.1561519702653016	-0.8398327845379165	-0.16789282074299877
3275	-3.582144782204359	-0.8444220102419366	-0.15498547970950227	-0.8398262415004436	-0.1678863246128381
3279	-3.575601683615423	-0.8411406600852044	-0.15563671411849334	-0.8398197412748636	-0.16787987098765011
3283	-3.5691011190123296	-0.8438405704663922	-0.1546738660602236	-0.8398132833045697	-0.16787345931481829
3287	-3.5626425389729177	-0.8443679129492642	-0.15702111351784587	-0.8398068670437397	-0.16786708905243353
3291	-3.556225404652284	-0.8399271162162937	-0.15870787611280912	-0.8398004919570596	-0.16786075966901934
3295	-3.5498491875130083	-0.8392959686629056	-0.16038160570242987	-0.8397941575194551	-0.16785447064326578
3299	-3.543513369063922	-0.8391153337752567	-0.16266883012630462	-0.8397878632158322	-0.16784822146377174
3303	-3.5372174406071073	-0.8422459169725862	-0.1608226036141982	-0.8397816085408264	-0.1678420116287955
3307	-3.530960902992802	-0.8420810081578713	-0.1598889085258055	-0.8397753929985585	-0.1678358406460129
3311	-3.5247432663819316	-0.8420592200782337	-0.16041949103584852	-0.8397692161023991	-0.16782970803228317
3315	-3.518564050015973	-0.8441144511360175	-0.15732342792011145	-0.8397630773747397	-0.16782361331342188
3319	-3.5124227819938905	-0.845702439753809	-0.15915572217989493	-0.8397569763467713	-0.167817556023981
3323	-3.506318999055873	-0.8451852802122622	-0.16104706738365904	-0.8397509125582697	-0.16781153570703555
3327	-3.5002522463736354	-0.8470238032786301	-0.16334277171957812	-0.8397448855573868	-0.16780555191397678
3331	-3.494222077347044	-0.8458941926516529	-0.1664558857037326	-0.8397388949004487	-0.1677996042043116
3335	-3.4882280534068335	-0.8487594169419777	-0.16756649120447475	-0.8397329401517599	-0.1677936921454679
3339	-3.4822697438232026	-0.8484143928910136	-0.1647687773996358	-0.8397270208834129	-0.16778781531260592
3343	-3.4763467255200804	-0.8488667150866792	-0.16323210824893142	-0.8397211366751037	-0.16778197328843492
3347	-3.470458582894858	-0.8481977785307784	-0.16401679389033408	-0.839715287113953	-0.1677761656630354
3351	-3.4646049076433973	-0.8488016361371125	-0.16462261107940535	-0.839709471794332	-0.16777039203368665
3355	-3.4587852985901333	-0.8486993398913159	-0.16780351925221493	-0.8397036903176938	-0.1677646520046989
3359	-3.452999361523089	-0.8469249758143321	-0.16932014794595895	-0.8396979422924095	-0.1677589451872508
3363	-3.447246709033639	-0.8450621742718494	-0.16693811458516183	-0.8396922273336087	-0.16775327119923136
3367	-3.4415269603608523	-0.8489645918532274	-0.1647611840422214	-0.8396865450630256	-0.16774762966508638
3371	-3.4358397412402626	-0.8506724205633156	-0.1659491503267736	-0.8396808951088481	-0.1677420202156692
3375	-3.4301846837569174	-0.8520597921189239	-0.16556928478736843	-0.8396752771055719	-0.16773644248809597
3379	-3.424561426202555	-0.8525770179543154	-0.164678656585743	-0.8396696906938587	-0.16773089612560457
3383	-3.4189696129367775	-0.8485639871486309	-0.1677431116013388	-0.8396641355203985	-0.16772538077741778
3387	-3.4134088942520804	-0.8494322549112786	-0.1681564811517613	-0.8396586112377752	-0.16771989609861018
3391	-3.407878926242619	-0.8494817352802655	-0.16980311681722893	-0.8396531175043364	-0.16771444174997865
3395	-3.4023793706765804	-0.8487743179068964	-0.16615923546581812	-0.8396476539840665	-0.16770901739791652
3399	-3.396909894872045	-0.8477196375587966	-0.17084389469378625	-0.8396422203464633	-0.1677036227142911
3403	-3.3914701715762265	-0.8501051525451372	-0.17080936605412433	-0.8396368162664185	-0.16769825737632466
3407	-3.386059878847979	-0.8509217077215122	-0.1683877251894239	-0.8396314414241004	-0.16769292106647837
3411	-3.380678699943462	-0.8519032645385473	-0.16903569675600472	-0.8396260955048406	-0.16768761347233974
3415	-3.3753263232048702	-0.8533304275422038	-0.16871878456819234	-0.8396207781990234	-0.1676823342865127
3419	-3.37000244195212	-0.8549582890929293	-0.1660070014952253	-0.839615489201978	-0.16767708320651084
3423	-3.36470675437741	-0.8522030888744065	-0.16461314385326742	-0.8396102282138745	-0.16767185993465344
3427	-3.359438963442551	-0.851392265607502	-0.16392679399893062	-0.8396049949396208	-0.16766666417796414
3431	-3.3541987767789947	-0.8538786302107089	-0.1648270498383777	-0.8395997890887642	-0.1676614956480724
3435	-3.3489859065904612	-0.8548298355058543	-0.1640808955730837	-0.8395946103753941	-0.16765635406111737
3439	-3.343800069558096	-0.8515590450277158	-0.16401381704795281	-0.839589458518048	-0.16765123913765445
3443	-3.3386409867480684	-0.8571711862491715	-0.1622397265469686	-0.8395843332396199	-0.16764615060256405
3447	-3.333508383521548	-0.8547794370168447	-0.1620567412188394	-0.8395792342672704	-0.16764108818496293
3451	-3.328401989446974	-0.8575519834572157	-0.16347306436538367	-0.83957416133234	-0.1676360516181175
3455	-3.323321538214555	-0.8552862289684546	-0.16365331894499247	-0.8395691141702638	-0.16763104063935963
3459	-3.318266767552931	-0.8560178947729138	-0.16487107802745427	-0.839564092520489	-0.16762605499000438
3463	-3.313237419147929	-0.8546956167326438	-0.167426191736894	-0.839559096126394	-0.1676210944152699
3467	-3.308233238563353	-0.854484142152112	-0.16429710748480164	-0.8395541247352097	-0.16761615866419924
3471	-3.3032539751637455	-0.856936030099968	-0.1633559783503158	-0.839549178097943	-0.16761124748958425
3475	-3.2982993820390623	-0.8550470222670694	-0.1632229284401161	-0.8395442559693017	-0.1676063606478913
3479	-3.2933692159312034	-0.8532207954090447	-0.16778134785462995	-0.8395393581076216	-0.16760149789918866
3483	-3.288463237162349	-0.8507980335437161	-0.16742582200623723	-0.8395344842747954	-0.16759665900707602
3487	-3.2835812095650403	-0.850629450290564	-0.17188542476094137	-0.839529634236203	-0.16759184373861533
3491	-3.278722900413964	-0.8495074055062519	-0.17166806810574253	-0.8395248077606441	-0.16758705186426373
3495	-3.273888080359381	-0.8509580297881875	-0.1702630038534514	-0.8395200046202717	-0.1675822831578077
3499	-3.2690765233621586	-0.853999617022358	-0.16769191877584033	-0.8395152245905276	-0.16757753739629905
3503	-3.2595968955812826	-0.8534820274264789	-0.17180466563900176	-0.839505807077074	-0.1675681873973975
3507	-3.2502062879259888	-0.8493207610355701	-0.16996456824860506	-0.8394964780004502	-0.16755892520131857
3511	-3.2409030440201643	-0.8521415727427697	-0.16858105349831898	-0.8394872357151337	-0.16754974917433618
3515	-3.231685553291581	-0.8591330984006431	-0.1656890231074415	-0.8394780786211051	-0.16754065772790186
3519	-3.222552249298486	-0.8591445943150621	-0.17247000668365775	-0.8394690051621867	-0.16753164931699407
3523	-3.21350160813192	-0.8625203793173024	-0.17070195279233924	-0.8394600138244548	-0.16752272243854255
3527	-3.2045321468896906	-0.8632914056111419	-0.1711080846421742	-0.8394511031347238	-0.16751387562992295
3531	-3.195642422218177	-0.8638609250366682	-0.16913225704710788	-0.8394422716590976	-0.16750510746751882
3535	-3.1868310289183834	-0.8625287503530339	-0.17113986528453284	-0.8394335180015843	-0.16749641656534645
3539	-3.1780965986128646	-0.86396245168949	-0.16728280427473097	-0.839424840802773	-0.1674878015737402
3543	-3.169437798470375	-0.8653185336844083	-0.16570098093337116	-0.8394162387385654	-0.1674792611780947
3547	-3.160853329985256	-0.8683852240102932	-0.16310170489063402	-0.8394077105189645	-0.16747079409766058
3551	-3.152341927808771	-0.8635908380191547	-0.16936844749157176	-0.8393992548869122	-0.1674623990843921
3555	-3.1439023586297594	-0.8638220293748853	-0.16630171832462404	-0.839390870617179	-0.16745407492184297
3559	-3.135533420102127	-0.8568756347975226	-0.1721480279537977	-0.8393825565152966	-0.16744582042410855
3563	-3.1272339398168465	-0.8622212325038372	-0.1687183405499293	-0.8393743114165383	-0.16743763443481186
3567	-3.1190027743162685	-0.8642607928176109	-0.1732938540779403	-0.8393661341849389	-0.16742951582613147
3571	-3.110838808148667	-0.8637787199367141	-0.17020045481643153	-0.8393580237123554	-0.16742146349786882
3575	-3.102740952961065	-0.8650357008585561	-0.16727750358499205	-0.8393499789175661	-0.1674134763765536
3579	-3.0947081466285042	-0.8636813309840061	-0.16529310817852894	-0.8393419987454058	-0.16740555341458485
3583	-3.0867393524180002	-0.8645261849483556	-0.16846159705472363	-0.8393340821659343	-0.16739769358940637
3587	-3.078833558185552	-0.8662951259335617	-0.1705539351367229	-0.8393262281736398	-0.16738989590271466
3591	-3.0709897756046436	-0.8657611089783213	-0.16758410522356337	-0.8393184357866716	-0.16738215937969808
3595	-3.0632070394247677	-0.868110923098461	-0.17457232274914047	-0.8393107040461039	-0.16737448306830538
3599	-3.0554844067585805	-0.8708747988174672	-0.1732365335862478	-0.8393030320152275	-0.16736686603854273
3603	-3.0478209563963725	-0.873039188468706	-0.17431105166256278	-0.8392954187788689	-0.16735930738179744
3607	-3.0402157881466074	-0.8733576110394696	-0.1751141845368105	-0.8392878634427349	-0.16735180621018764
3611	-3.0326680222013493	-0.8722451363423137	-0.1725037192629022	-0.8392803651327825	-0.1673443616559363
3615	-3.0251767985254574	-0.8707024761280897	-0.17084992554583356	-0.8392729229946118	-0.1673369728707688
3619	-3.0177412762684916	-0.8715643883330448	-0.16738218380768877	-0.8392655361928819	-0.16732963902533288
3623	-3.0103606331983204	-0.8676507498753913	-0.17141275754798757	-0.8392582039107485	-0.16732235930863998
3627	-3.003034065155476	-0.8699915287726874	-0.17373917610033685	-0.839250925349321	-0.16731513292752712
3631	-2.9957607855273585	-0.871555429566808	-0.17339521345950692	-0.8392436997271411	-0.1673079591061382
3635	-2.9885400247414156	-0.867285970257619	-0.1717036290419085	-0.8392365262796789	-0.16730083708542415
3639	-2.9813710297764966	-0.8706268530397028	-0.1725176033352407	-0.8392294042588473	-0.16729376612266098
3643	-2.974253063691595	-0.8694101502903038	-0.17346997099870798	-0.839222332932534	-0.167286745490985
3647	-2.967185405171244	-0.8683621625777718	-0.17296087026404416	-0.8392153115841499	-0.1672797744789443
3651	-2.960167348086865	-0.867935549286754	-0.17731586111583164	-0.8392083395121932	-0.16727285239006626
3655	-2.953198201073404	-0.8689143221114106	-0.17484398907317367	-0.839201416029829	-0.16726597854243988
3659	-2.946277287120616	-0.8705923232092707	-0.17360885980579055	-0.8391945404644832	-0.16725915226831267
3663	-2.939403943178394	-0.8701187367773466	-0.17489561156806754	-0.83918771215745	-0.16725237291370137
3667	-2.9325775197755752	-0.8701679263325254	-0.17159292737004606	-0.839180930463514	-0.167245639838016
3671	-2.9257973806516646	-0.8724836343399689	-0.1691458579050913	-0.8391741947505839	-0.16723895241369657
3675	-2.9190629024009622	-0.8730510519332608	-0.17179132433195687	-0.8391675043993385	-0.16723231002586214
3679	-2.9123734741285943	-0.875072516486259	-0.17029731199806575	-0.8391608588028859	-0.1672257120719715
3683	-2.905728497117969	-0.8739593292515595	-0.16908249873351822	-0.8391542573664326	-0.1672191579614952
3687	-2.8991273845092125	-0.8758672367000362	-0.16482628015495426	-0.839147699506964	-0.16721264711559836
3691	-2.8925695609881488	-0.8738070502274127	-0.16703760274072466	-0.8391411846529355	-0.16720617896683387
3695	-2.886054462485406	-0.8707936510887598	-0.1710391746695119	-0.839134712243974	-0.1671997529588458
3699	-2.879581535885269	-0.8739722051598517	-0.16716445752826237	-0.8391282817305877	-0.1671933685460819
3703	-2.873150238743889	-0.8699080192587902	-0.16895708850772195	-0.8391218925738873	-0.16718702519351603
3707	-2.8667600390164973	-0.8740526904247572	-0.1683147926946449	-0.8391155442453141	-0.16718072237637882
3711	-2.860410414793283	-0.8691651427853695	-0.17194545889263313	-0.8391092362263781	-0.16717445957989727
3715	-2.854100854043599	-0.871676475074942	-0.17323347015773227	-0.8391029680084038	-0.16716823629904254
3719	-2.8478308543681896	-0.8714334822377647	-0.17158652844534295	-0.8390967390922836	-0.16716205203828538
3723	-2.841599922759139	-0.8677891427586364	-0.1744406291468037	-0.8390905489882401	-0.16715590631135951
3727	-2.8354075753672476	-0.8695815782810576	-0.1769913568928272	-0.8390843972155945	-0.1671497986410321
3731	-2.829253337276572	-0.8699290830219445	-0.1776448103728543	-0.8390782833025426	-0.16714372855888143
3735	-2.8231367422858566	-0.8723824062210022	-0.1798313714183286	-0.8390722067859381	-0.1671376956050813
3739	-2.8170573326966104	-0.8723852841966828	-0.17640927813898977	-0.8390661672110813	-0.16713169932819202
3743	-2.8110146591075864	-0.8733931630430682	-0.17832075544770132	-0.8390601641315157	-0.16712573928495766
3747	-2.805008280215435	-0.8754188523062767	-0.1789646303846637	-0.8390541971088296	-0.16711981504010942
3751	-2.7990377626213045	-0.8737627315840862	-0.1799221993265806	-0.8390482657124638	-0.16711392616617501
3755	-2.793102680643187	-0.8723235774036259	-0.17831112396367554	-0.8390423695195257	-0.16710807224329338
3759	-2.7872026161337935	-0.8747898225951806	-0.17614096931860435	-0.8390365081146078	-0.16710225285903516
3763	-2.7813371583037756	-0.8751584876010859	-0.1772648649208567	-0.8390306810896124	-0.16709646760822833
3767	-2.7755059035500986	-0.8734558198974923	-0.17671737537520849	-0.8390248880435811	-0.16709071609278892
3771	-2.7697084552893907	-0.8780258808822602	-0.1769584879169085	-0.839019128582529	-0.16708499792155662
3775	-2.7639444237960946	-0.8776387712132494	-0.1786805890568144	-0.8390134023192842	-0.1670793127101352
3779	-2.7582134260452578	-0.8751667632399787	-0.17763227891455236	-0.8390077088733316	-0.16707366008073732
3783	-2.7525150855598004	-0.8794087579300991	-0.17822128940082937	-0.8390020478706609	-0.16706803966203407
3787	-2.746849032262114	-0.8805206604283785	-0.17789190615523942	-0.8389964189436193	-0.1670624510890084
3791	-2.7412149023298342	-0.8784785865677908	-0.1785657890659692	-0.8389908217307683	-0.16705689400281307
3795	-2.735612338055662	-0.8796928599722916	-0.18085987713501805	-0.8389852558767447	-0.16705136805063223
3799	-2.7300409877110807	-0.8808844733662815	-0.18060860555921787	-0.8389797210321245	-0.16704587288554704
3803	-2.7245005054138582	-0.8817643950706587	-0.1838080838593099	-0.8389742168532917	-0.16704040816640506
3807	-2.718990550999191	-0.8782654394335024	-0.17846496539004864	-0.8389687430023105	-0.16703497355769303
3811	-2.7135107898943835	-0.8777931158798384	-0.1797247313531003	-0.8389632991468006	-0.16702956872941338
3815	-2.7080608929969427	-0.8843478111718721	-0.17669304394018936	-0.8389578849598157	-0.16702419335696392
3819	-2.702640536555972	-0.8846444591145854	-0.17418718415902557	-0.8389525001197263	-0.16701884712102083
3823	-2.6972494020567677	-0.8799636843184178	-0.1761496719762442	-0.8389471443101049	-0.167013529707425
3827	-2.6918871761085077	-0.8818807440761536	-0.1771285332658814	-0.8389418172196139	-0.167008240807071
3831	-2.6865535503349327	-0.880002223639865	-0.17700991269246524	-0.8389365185418978	-0.16700298011579948
3835	-2.681248221267932	-0.8798012256792529	-0.1789873386911105	-0.8389312479754769	-0.16699774733429207
3839	-2.675970890243933	-0.8796694502596771	-0.18277502337757767	-0.8389260052236446	-0.1669925421679693
3843	-2.6707212633030135	-0.8786999451153376	-0.1795659563997516	-0.838920789994367	-0.16698736432689096
3847	-2.665499051090645	-0.8831757997530308	-0.18319372710818072	-0.8389156020001858	-0.1669822135256593
3851	-2.6603039687619936	-0.8821920562530708	-0.18559486131512404	-0.8389104409581224	-0.16697708948332463
3855	-2.655135735888687	-0.8848879088650281	-0.18274017556323463	-0.8389053065895858	-0.16697199192329323
3859	-2.6499940763679835	-0.8879305157263508	-0.18151262567053972	-0.8389001986202826	-0.16696692057323792
3863	-2.644878718334263	-0.8924112916795144	-0.183106673036454	-0.8388951167801285	-0.16696187516501074
3867	-2.639789394072769	-0.8891319475080192	-0.18512220023443282	-0.8388900608031629	-0.16695685543455777
3871	-2.634725839935537	-0.8850884255217287	-0.18409232155284005	-0.8388850304274653	-0.16695186112183627
3875	-2.6296877962594363	-0.8869118419353537	-0.18669766733085968	-0.8388800253950741	-0.1669468919707339
3879	-2.624675007286271	-0.8924236369911613	-0.18626485906454393	-0.8388750454519069	-0.1669419477289898
3883	-2.6196872210848716	-0.8898319113025962	-0.1839708804430472	-0.8388700903476833	-0.1669370281481178
3887	-2.6147241894751176	-0.8897168113585601	-0.1841393565683357	-0.8388651598358493	-0.1669321329833316
3891	-2.6097856679538416	-0.8924400079243114	-0.1834873200073186	-0.8388602536735038	-0.16692726199347138
3895	-2.604871415622547	-0.8891036609842526	-0.18835010751803327	-0.8388553716213267	-0.16692241494093288
3899	-2.5999811951169005	-0.8892241460177387	-0.18924332155998136	-0.8388505134435092	-0.16691759159159753
3903	-2.5951147725379333	-0.8899065559868881	-0.18845851281751425	-0.8388456789076849	-0.16691279171476486
3907	-2.5902719173849147	-0.8893167483353213	-0.18836307091886373	-0.8388408677848632	-0.1669080150830861
3911	-2.585452402489838	-0.888718552264245	-0.1912495971863708	-0.8388360798493647	-0.16690326147249962
3915	-2.58065600395348	-0.8918800365679921	-0.19061069342088466	-0.8388313148787573	-0.16689853066216795
3919	-2.575882501082988	-0.888339506356812	-0.188429881472444	-0.8388265726537941	-0.16689382243441603
3923	-2.571131676330945	-0.8897419739216513	-0.1914996417022944	-0.8388218529583532	-0.16688913657467136
3927	-2.56640331523588	-0.8861498620339939	-0.19262395757474704	-0.8388171555793784	-0.16688447287140504
3931	-2.5616972063641765	-0.8856383431544073	-0.19220693936428312	-0.8388124803068215	-0.16687983111607477
3935	-2.5570131412533406	-0.8829627219839831	-0.18990712312911673	-0.8388078269335859	-0.16687521110306863
3939	-2.5523509143565923	-0.8866705646268924	-0.18742601358141608	-0.8388031952554716	-0.16687061262965058
3943	-2.5477103229887446	-0.8863743274856696	-0.1876027074286123	-0.8387985850711216	-0.16686603549590706
3947	-2.5430911672733267	-0.8848344998007356	-0.18491999268766512	-0.838793996181969	-0.1668614795046948
3951	-2.5384932500909305	-0.8865734733312401	-0.18528091101757904	-0.838789428392186	-0.16685694446158988
3955	-2.533916377028733	-0.8842206781328709	-0.1874441751495659	-0.8387848815086337	-0.16685243017483797
3959	-2.529360356331172	-0.8869070478642331	-0.19100081094463195	-0.838780355340813	-0.1668479364553057
3963	-2.524824998851739	-0.884470627092393	-0.18653818187226234	-0.8387758497008166	-0.16684346311643303
3967	-2.52031011800586	-0.8847094050291125	-0.18711807590216634	-0.8387713644032827	-0.1668390099741868
3971	-2.5158155297248364	-0.8849425941862109	-0.19051597673638054	-0.8387668992653486	-0.16683457684701536
3975	-2.5113410524108164	-0.8873253961877159	-0.18980156140530358	-0.8387624541066064	-0.16683016355580413
3979	-2.5068865068927675	-0.8879125747350989	-0.19126215376111222	-0.8387580287490591	-0.16682576992383213
3983	-2.502451716383427	-0.8891438105657948	-0.1919091921089543	-0.8387536230170777	-0.16682139577672958
3987	-2.4980365064372028	-0.8886509312937901	-0.18893093341590506	-0.8387492367373598	-0.16681704094243635
3991	-2.493640704908998	-0.8899719125318165	-0.19548155530407796	-0.8387448697388881	-0.16681270525116132
3995	-2.4892641419139383	-0.8877823980761275	-0.19236293739676213	-0.8387405218528908	-0.1668083885353427
3999	-2.4849066497879764	-0.888349073979038	-0.19246079737940558	-0.8387361929128028	-0.16680409062960916


==> diff_skews_log_coords_n500_new_red2.txt <==
idx	log_maturities	diff_log_skews_bs	diff_log_skews_lv	diff_log_skews_bs_fit	diff_log_skews_lv_fit
3	-65.68818389679996	-1.4602191846230248	-0.7539650130145574	-0.7058839288956931	-0.21931300917779706
7	-65.29952590700817	-1.461344655619154	-0.6428405386501659	-0.7054963798103234	-0.21892584271420135
11	-65.08934739571124	-1.281691811287061	-0.5883062314887937	-0.7052868009724843	-0.21871647079060796
15	-64.88204290842678	-1.5408332834599143	-0.535310121444347	-0.7050800879585999	-0.21850996186158156
19	-64.67794755208327	-1.3853521526301336	-0.4959881962994892	-0.7048765749194843	-0.2183066497480337
23	-64.46283617246633	-1.1519710409636552	-0.4527003465712731	-0.7046620772876002	-0.21809236388665182
27	-64.2500688491382	-0.9909262165025581	-0.41510913524346904	-0.7044499170240314	-0.21788041308593417
31	-64.03989033784129	-1.1695730118351158	-0.3871554738315517	-0.7042403381861922	-0.2176710411623408
35	-63.832585850556825	-0.9720498945439502	-0.36543416018798425	-0.7040336251723078	-0.2174645322333144
39	-63.62849049421331	-1.012262057474583	-0.34589755231056785	-0.7038301121331922	-0.21726122011976653
43	-63.41337911459636	-1.0956485991537441	-0.32520409761453095	-0.7036156145013082	-0.21704693425838462
47	-63.200611791268244	-0.9066299226504917	-0.3015794987243332	-0.7034034542377393	-0.216834983457667
51	-62.99043327997132	-0.7833981649356581	-0.29231444043202615	-0.7031938753999002	-0.21662561153407361
55	-62.78312879268686	-1.0014880478218302	-0.28397654654763116	-0.7029871623860158	-0.2164191026050472
59	-62.579033436343344	-0.8245381492981281	-0.2697169128324646	-0.7027836493469002	-0.21621579049149936
63	-62.363922056726395	-0.876354636754602	-0.2608627104697945	-0.7025691517150161	-0.21600150463011747
67	-62.15115473339828	-0.867326019592138	-0.2516727929094493	-0.7023569914514473	-0.21578955382939982
71	-61.940976222101355	-1.0857033048791713	-0.24089962789759056	-0.7021474126136081	-0.21558018190580644
75	-61.733671734816895	-0.8097018456366953	-0.22806411534672577	-0.7019406995997237	-0.21537367297678003
79	-61.52957637847338	-0.6568396599971926	-0.2270521659112994	-0.7017371865606081	-0.21517036086323219
83	-61.31446499885643	-0.5017272622796973	-0.22489475845049967	-0.701522688928724	-0.21495607500185027
87	-61.101697675528314	-0.6230874531689707	-0.2258955654904895	-0.7013105286651552	-0.21474412420113265
91	-60.89151916423139	-0.9784744907211724	-0.21142845737355742	-0.7011009498273161	-0.21453475227753926
95	-60.68421467694693	-0.545883810165467	-0.21408386127496115	-0.7008942368134317	-0.21432824334851286
99	-60.480119320603414	-0.908388839973302	-0.21733916235260864	-0.7006907237743161	-0.214124931234965
103	-60.265007940986465	-0.6655134680876209	-0.20686747834784924	-0.700476226142432	-0.2139106453735831
107	-60.05224061765835	-0.77105054403712	-0.20717424095944992	-0.7002640658788631	-0.21369869457286547
111	-59.842062106361425	-0.6681989134541411	-0.206513578442717	-0.700054487041024	-0.21348932264927206
115	-59.634757619076964	-0.8577502317560324	-0.1932805570434546	-0.6998477740271396	-0.21328281372024568
119	-59.43066226273345	-0.6527200038165653	-0.19801673844310486	-0.699644260988024	-0.21307950160669784
123	-59.2155508831165	-0.6834477968823585	-0.2009756017168165	-0.6994297633561399	-0.21286521574531592
127	-59.002783559788384	-0.7618829430538803	-0.19615551300397982	-0.6992176030925711	-0.2126532649445983
131	-58.79260504849146	-0.8331626289631018	-0.19688726395255074	-0.699008024254732	-0.21244389302100491
135	-58.585300561207	-0.6664301213980259	-0.200250301391943	-0.6988013112408475	-0.2122373840919785
139	-58.381205204863484	-0.6532230462326503	-0.20136016336147122	-0.698597798201732	-0.21203407197843066
143	-58.16609382524654	-0.7343262813948357	-0.2008727470611973	-0.6983833005698479	-0.21181978611704877
147	-57.95332650191842	-0.5359744045220936	-0.19753950333064196	-0.698171140306279	-0.2116078353163311
151	-57.7431479906215	-0.6001644275152813	-0.1957286137619363	-0.6979615614684399	-0.2113984633927377
155	-57.535843503337034	-0.8514185348508505	-0.19433602212045997	-0.6977548484545555	-0.21119195446371133
159	-57.33174814699352	-0.5841459980361208	-0.19711815159048385	-0.6975513354154399	-0.21098864235016349
163	-57.116636767376576	-0.6926685129845787	-0.1989063678508245	-0.6973368377835558	-0.21077435648878157
167	-56.90386944404845	-0.7369347635397823	-0.19887365668537527	-0.697124677519987	-0.21056240568806395
171	-56.69369093275154	-0.548860816812816	-0.1938988205337573	-0.6969150986821478	-0.21035303376447057
175	-56.48638644546707	-0.5026970307105536	-0.1926502804954211	-0.6967083856682634	-0.21014652483544416
179	-56.282291089123554	-0.783707680186204	-0.18791234806174373	-0.6965048726291478	-0.2099432127218963
183	-56.06717970950661	-0.6115119391309527	-0.1930026569680443	-0.6962903749972638	-0.2097289268605144
187	-55.85441238617849	-0.5957473997817502	-0.18763690797741361	-0.6960782147336949	-0.20951697605979674
191	-55.64423387488157	-0.692272803414415	-0.19097017380703463	-0.6958686358958558	-0.20930760413620336
195	-55.436929387597104	-0.7598345518219318	-0.18745030762443093	-0.6956619228819714	-0.20910109520717698
199	-55.23283403125359	-0.7204255922439025	-0.18791158397169738	-0.6954584098428558	-0.2088977830936291
203	-55.017722651636646	-0.8800870686760689	-0.1902686122417414	-0.6952439122109717	-0.20868349723224722
207	-54.80495532830852	-0.763213462529599	-0.1917969753097175	-0.6950317519474029	-0.20847154643152957
211	-54.594776817011606	-0.5701610585553745	-0.188728113284089	-0.6948221731095637	-0.2082621745079362
215	-54.38747232972714	-0.7184881643778986	-0.18902615918161558	-0.6946154600956793	-0.2080556655789098
219	-54.18337697338362	-0.5957968563737381	-0.18776624166277145	-0.6944119470565637	-0.20785235346536193
223	-53.96826559376668	-0.6973507019987188	-0.18842472427482093	-0.6941974494246796	-0.20763806760398004
227	-53.755498270438565	-0.5837081164339395	-0.1833341317636652	-0.6939852891611109	-0.2074261168032624
231	-53.54531975914164	-0.7452163304962411	-0.19078548742039203	-0.6937757103232717	-0.207216744879669
235	-53.33801527185718	-0.6014744515936066	-0.1837384383240419	-0.6935689973093873	-0.20701023595064263
239	-53.133919915513665	-0.7110519317844073	-0.18392037090792002	-0.6933654842702717	-0.20680692383709476
243	-52.918808535896716	-0.6292772436286214	-0.1909372322966867	-0.6931509866383876	-0.20659263797571287
247	-52.7060412125686	-0.618367289459087	-0.18879943700705226	-0.6929388263748189	-0.20638068717499522
251	-52.495862701271676	-0.6082022131453577	-0.19097839139012152	-0.6927292475369796	-0.20617131525140184
255	-52.288558213987216	-0.5209440238099035	-0.18177776027517467	-0.6925225345230952	-0.20596480632237546
259	-52.0844628576437	-0.7315802957120816	-0.18505581628479462	-0.6923190214839796	-0.2057614942088276
263	-51.86935147802675	-0.5395173333893837	-0.19120559528254688	-0.6921045238520955	-0.2055472083474457
267	-51.656584154698635	-0.6661545813518011	-0.1859648580679618	-0.6918923635885268	-0.20533525754672804
271	-51.44640564340171	-0.7308474959609264	-0.18822039480413366	-0.6916827847506876	-0.20512588562313466
275	-51.23910115611725	-0.6337949090353483	-0.19529536982880913	-0.6914760717368031	-0.20491937669410826
279	-51.035005799773735	-0.5926465516634032	-0.18814815405167096	-0.6912725586976876	-0.2047160645805604
283	-50.819894420156785	-0.5561704319661906	-0.1975729189493194	-0.6910580610658035	-0.20450177871917852
287	-50.60712709682867	-0.6930319136861698	-0.18559833280340854	-0.6908459008022347	-0.20428982791846087
291	-50.396948585531746	-0.714049764790893	-0.18783626303779855	-0.6906363219643955	-0.2040804559948675
295	-50.189644098247285	-0.6998251984674795	-0.1866483717879852	-0.6904296089505111	-0.2038739470658411
299	-49.98554874190377	-0.5881356644810509	-0.19632552882028165	-0.6902260959113955	-0.20367063495229323
303	-49.77043736228682	-0.5638871852757532	-0.1920973899124867	-0.6900115982795114	-0.20345634909091134
307	-49.557670038958705	-0.5851639175767112	-0.1918974936648219	-0.6897994380159427	-0.2032443982901937
311	-49.34749152766178	-0.5412439662569994	-0.19247099300863368	-0.6895898591781034	-0.2030350263666003
315	-49.14018704037732	-0.6593826023796083	-0.1855075753793045	-0.689383146164219	-0.2028285174375739
319	-48.936091684033805	-0.7516178725100993	-0.18863086938346285	-0.6891796331251034	-0.20262520532402606
323	-48.72098030441686	-0.6009055496152698	-0.1866732836161873	-0.6889651354932194	-0.20241091946264417
327	-48.50821298108874	-0.640255062950505	-0.19032756414451057	-0.6887529752296506	-0.20219896866192652
331	-48.29803446979182	-0.5936994892271237	-0.1776315059103588	-0.6885433963918114	-0.20198959673833314
335	-48.090729982507355	-0.6229891912902232	-0.18854439867962114	-0.688336683377927	-0.20178308780930673
339	-47.88663462616384	-0.5478280965341398	-0.1904281344122758	-0.6881331703388114	-0.20157977569575888
343	-47.6715232465469	-0.6649098647490987	-0.1867227440826369	-0.6879186727069273	-0.201365489834377
347	-47.458755923218774	-0.7035280720242945	-0.19158841794570236	-0.6877065124433586	-0.20115353903365935
351	-47.24857741192186	-0.7662186194253984	-0.18980244345524255	-0.6874969336055193	-0.20094416711006596
355	-47.04127292463739	-0.783914164361402	-0.18962368135472119	-0.6872902205916349	-0.20073765818103956
359	-46.837177568293875	-0.7341194412888754	-0.1883988729526429	-0.6870867075525193	-0.2005343460674917
363	-46.62206618867693	-0.6562199323897708	-0.19012951569610692	-0.6868722099206352	-0.20032006020610982
367	-46.40929886534881	-0.6522427973054512	-0.1884952886046385	-0.6866600496570665	-0.20010810940539217
371	-46.19912035405189	-0.7165795229628031	-0.18349630504592795	-0.6864504708192273	-0.1998987374817988
375	-45.991815866767425	-0.6288293287060931	-0.19045007095675714	-0.6862437578053429	-0.19969222855277238
379	-45.78772051042391	-0.6633567457197778	-0.18531015812065377	-0.6860402447662273	-0.19948891643922453
383	-45.57260913080697	-0.6801397423211384	-0.1869347461850559	-0.6858257471343432	-0.19927463057784262
387	-45.35984180747885	-0.5425599038740856	-0.18718195474717447	-0.6856135868707744	-0.199062679777125
391	-45.14966329618193	-0.6899488703029952	-0.19178927102190357	-0.6854040080329352	-0.1988533078535316
395	-44.94235880889747	-0.68587534150085	-0.18638046608099756	-0.6851972950190508	-0.1986467989245052
399	-44.73826345255395	-0.7922844150752297	-0.1954082428873356	-0.6849937819799352	-0.19844348681095736
403	-44.523152072937	-0.7733619832887051	-0.19810319354415284	-0.6847792843480511	-0.19822920094957547
407	-44.310384749608886	-0.674010727878283	-0.19532341932150743	-0.6845671240844824	-0.19801725014885782
411	-44.10020623831196	-0.743715442265465	-0.19405546500560789	-0.6843575452466432	-0.1978078782252644
415	-43.8929017510275	-0.6344456714845066	-0.19094878698687268	-0.6841508322327587	-0.19760136929623803
419	-43.688806394683986	-0.7177442951001716	-0.18956185323173713	-0.6839473191936432	-0.19739805718269018
423	-43.47369501506704	-0.5698636245020658	-0.19313347666153646	-0.6837328215617591	-0.19718377132130827
427	-43.26092769173892	-0.6919450551444015	-0.18726745510760168	-0.6835206612981903	-0.19697182052059065
431	-43.050749180442	-0.6721409114620229	-0.18569257526947425	-0.6833110824603511	-0.19676244859699726
435	-42.84344469315754	-0.6466819774736159	-0.19231983343123815	-0.6831043694464667	-0.19655593966797086
439	-42.63934933681402	-0.6515873261210139	-0.186942619926036	-0.6829008564073511	-0.196352627554423
443	-42.42423795719707	-0.6816822070979534	-0.18780201205097669	-0.682686358775467	-0.1961383416930411
447	-42.211470633868956	-0.7151013255001573	-0.19009712718258598	-0.6824741985118983	-0.19592639089232347
451	-42.00129212257203	-0.730897231944649	-0.18910479584731377	-0.682264619674059	-0.19571701896873006
455	-41.79398763528757	-0.6556863868855451	-0.19263708640364285	-0.6820579066601746	-0.19551051003970368
459	-41.589892278944056	-0.7668423977984578	-0.19257201168615623	-0.681854393621059	-0.19530719792615583
463	-41.37478089932711	-0.5704048022741777	-0.1893466628124365	-0.681639895989175	-0.19509291206477392
467	-41.16201357599899	-0.6184248584073213	-0.18736207709237718	-0.6814277357256062	-0.1948809612640563
471	-40.95183506470207	-0.5989060617812303	-0.1879554336534106	-0.681218156887767	-0.19467158934046289
475	-40.744530577417606	-0.7143988929866012	-0.18601332153360062	-0.6810114438738826	-0.1944650804114365
479	-40.54043522107409	-0.7213452473188493	-0.18670259432145286	-0.680807930834767	-0.19426176829788866
483	-40.32532384145714	-0.6767403566732231	-0.19346244004440827	-0.6805934332028829	-0.19404748243650674
487	-40.112556518129026	-0.7262277025070851	-0.1904466542222334	-0.6803812729393142	-0.1938355316357891
491	-39.90237800683211	-0.6324872757207007	-0.18722254740251643	-0.6801716941014749	-0.1936261597121957
495	-39.69507351954764	-0.6712362279345179	-0.1850341200936505	-0.6799649810875905	-0.19341965078316933
499	-39.490978163204126	-0.6774611269402655	-0.18571278981800532	-0.6797614680484749	-0.19321633866962146
503	-39.27586678358718	-0.6976926720584196	-0.19420904448885423	-0.6795469704165908	-0.19300205280823957
507	-39.06309946025906	-0.7037406816592142	-0.18366692920129601	-0.6793348101530221	-0.19279010200752192
511	-38.852920948962144	-0.6368030168192309	-0.18850295588178412	-0.6791252313151829	-0.19258073008392856
515	-38.645616461677676	-0.6460654476104111	-0.1871627056306746	-0.6789185183012985	-0.19237422115490216
519	-38.44152110533416	-0.650637545817581	-0.18101368198085588	-0.6787150052621829	-0.1921709090413543
523	-38.22640972571722	-0.633618874535868	-0.18557164976967577	-0.6785005076302988	-0.1919566231799724
527	-38.013642402389095	-0.6398899633925499	-0.18924981912751093	-0.67828834736673	-0.19174467237925474
531	-37.80346389109218	-0.6223010354747593	-0.18270272081188743	-0.6780787685288908	-0.19153530045566136
535	-37.59615940380771	-0.6491916638468904	-0.1895669010897425	-0.6778720555150064	-0.19132879152663498
539	-37.392064047464196	-0.6999223875499894	-0.19355813790801513	-0.6776685424758908	-0.1911254794130871
543	-37.17695266784725	-0.6527237778744546	-0.1864134460028133	-0.6774540448440067	-0.19091119355170522
547	-36.96418534451913	-0.6759846323547904	-0.1896335886563456	-0.677241884580438	-0.19069924275098757
551	-36.75400683322221	-0.7252017261713473	-0.18993559342042765	-0.6770323057425988	-0.1904898708273942
555	-36.546702345937746	-0.7068686162409357	-0.19002649637606872	-0.6768255927287143	-0.1902833618983678
559	-36.34260698959423	-0.668157026028247	-0.19355816200798692	-0.6766220796895988	-0.19008004978481993
563	-36.12749560997729	-0.6767884944548594	-0.18717158294917802	-0.6764075820577147	-0.18986576392343804
567	-35.914728286649165	-0.7008112156428883	-0.18666550420422823	-0.6761954217941459	-0.1896538131227204
571	-35.70454977535225	-0.6822911172001351	-0.18170444966354182	-0.6759858429563067	-0.189444441199127
575	-35.49724528806778	-0.6942495713260932	-0.19259682264654465	-0.6757791299424223	-0.1892379322701006
579	-35.293149931724265	-0.6134118424184223	-0.18288647912086375	-0.6755756169033067	-0.18903462015655276
583	-35.07803855210732	-0.7188537742429837	-0.18305571250108343	-0.6753611192714226	-0.18882033429517087
587	-34.86527122877921	-0.6366601878419349	-0.18434122957081378	-0.6751489590078539	-0.18860838349445322
591	-34.65509271748228	-0.6859373594504419	-0.18090213813401768	-0.6749393801700146	-0.18839901157085984
595	-34.447788230197816	-0.6509258182688118	-0.1839938113498505	-0.6747326671561302	-0.18819250264183346
599	-34.2436928738543	-0.7159924827385726	-0.1904580972452692	-0.6745291541170146	-0.18798919052828558
603	-34.02858149423736	-0.662439969765396	-0.19633181566526048	-0.6743146564851306	-0.1877749046669037
607	-33.81581417090924	-0.6317662000451065	-0.18582360181894586	-0.6741024962215618	-0.18756295386618604
611	-33.60563565961232	-0.7061965019131176	-0.1910434998434063	-0.6738929173837226	-0.18735358194259266
615	-33.39833117232786	-0.695955788007872	-0.17731298953674113	-0.6736862043698383	-0.18714707301356626
619	-33.19423581598434	-0.6842620620871234	-0.17902838776837982	-0.6734826913307226	-0.1869437609000184
623	-32.97912443636739	-0.6806786108967309	-0.1808397873020411	-0.6732681936988385	-0.18672947503863652
627	-32.76635711303928	-0.6599819513061824	-0.19332436679241916	-0.6730560334352698	-0.18651752423791887
631	-32.55617860174235	-0.65626017351088	-0.192849280310865	-0.6728464545974305	-0.1863081523143255
635	-32.34887411445789	-0.7477303956750525	-0.1900098968546189	-0.6726397415835462	-0.1861016433852991
639	-32.14477875811438	-0.6665524965110112	-0.1891170834195215	-0.6724362285444305	-0.18589833127175123
643	-31.92966737849743	-0.6996738635478508	-0.18779332975864094	-0.6722217309125464	-0.18568404541036934
647	-31.71690005516931	-0.6918752272560553	-0.18628616412417287	-0.6720095706489777	-0.1854720946096517
651	-31.50672154387239	-0.7481335964636298	-0.18665186217822516	-0.6717999918111385	-0.1852627226860583
655	-31.299417056587927	-0.6784570728456654	-0.18566907467235794	-0.6715932787972542	-0.1850562137570319
659	-31.095321700244412	-0.6932327406331229	-0.19051464673452223	-0.6713897657581385	-0.18485290164348406
663	-30.880210320627466	-0.6643498329139579	-0.189653089680494	-0.6711752681262544	-0.18463861578210217
667	-30.667442997299347	-0.6776456163996869	-0.1859482522874938	-0.6709631078626856	-0.18442666498138452
671	-30.457264486002426	-0.6730276905030799	-0.1867714410020067	-0.6707535290248464	-0.18421729305779114
675	-30.249959998717962	-0.6537628843931103	-0.1811133087184409	-0.6705468160109621	-0.18401078412876473
679	-30.045864642374447	-0.6841474748744378	-0.18448197886621642	-0.6703433029718464	-0.18380747201521688
683	-29.8307532627575	-0.7305265583128868	-0.18842932660546197	-0.6701288053399623	-0.18359318615383496
687	-29.61798593942938	-0.6914809483888522	-0.18814332061209704	-0.6699166450763936	-0.18338123535311734
691	-29.40780742813246	-0.7062290804814495	-0.19105954410824388	-0.6697070662385544	-0.18317186342952396
695	-29.200502940847997	-0.678169305140516	-0.19314555029568936	-0.66950035322467	-0.18296535450049756
699	-28.99640758450448	-0.7054705305207509	-0.1895793193823394	-0.6692968401855544	-0.1827620423869497
703	-28.781296204887536	-0.665299858097157	-0.19121389714560522	-0.6690823425536703	-0.1825477565255678
707	-28.568528881559416	-0.6961583771088744	-0.1881145338417447	-0.6688701822901015	-0.18233580572485017
711	-28.358350370262496	-0.686576865059644	-0.18661507274648415	-0.6686606034522623	-0.1821264338012568
715	-28.151045882978032	-0.659244947423705	-0.18524180380144273	-0.668453890438378	-0.18191992487223038
719	-27.946950526634517	-0.6740068464201396	-0.18845520438892827	-0.6682503773992623	-0.18171661275868253
723	-27.73183914701757	-0.7068447233481141	-0.1911027674702357	-0.6680358797673782	-0.18150232689730061
727	-27.519071823689455	-0.7103788545420713	-0.1923046154414365	-0.6678237195038095	-0.181290376096583
731	-27.30889331239253	-0.6834060783452198	-0.18694482670040458	-0.6676141406659702	-0.1810810041729896
735	-27.10158882510807	-0.6641833172971889	-0.18108777541991294	-0.6674074276520859	-0.1808744952439632
739	-26.89749346876455	-0.7245454928011394	-0.18380844425871246	-0.6672039146129702	-0.18067118313041536
743	-26.68238208914761	-0.6904866144764696	-0.18658179707924738	-0.6669894169810862	-0.18045689726903344
747	-26.46961476581949	-0.685796824051792	-0.18784045522972725	-0.6667772567175174	-0.18024494646831582
751	-26.25943625452257	-0.6956410320271065	-0.18797029039739144	-0.6665676778796782	-0.1800355745447224
755	-26.052131767238105	-0.7101405335258217	-0.18254026999625594	-0.6663609648657939	-0.17982906561569603
759	-25.84803641089459	-0.6628461212349261	-0.1861237028492262	-0.6661574518266782	-0.17962575350214818
763	-25.632925031277644	-0.6620345299356707	-0.1894423090725077	-0.6659429541947941	-0.17941146764076626
767	-25.420157707949524	-0.6720218520559591	-0.18189699244973312	-0.6657307939312254	-0.17919951684004864
771	-25.209979196652604	-0.6524044692402065	-0.18223043742693257	-0.6655212150933861	-0.17899014491645526
775	-25.00267470936814	-0.6535666505679263	-0.1850494488149952	-0.6653145020795018	-0.17878363598742886
779	-24.798579353024625	-0.6608501494520365	-0.18372946875783924	-0.6651109890403861	-0.178580323873881
783	-24.58346797340768	-0.6507026120628279	-0.18057365399911518	-0.664896491408502	-0.1783660380124991
787	-24.37070065007956	-0.6776091425548412	-0.175529332842272	-0.6646843311449333	-0.17815408721178144
791	-24.16052213878264	-0.657691546158393	-0.1830642164397034	-0.6644747523070941	-0.17794471528818806
795	-24.005504487944606	-0.6742772074700305	-0.18683897275743533	-0.6643201769468124	-0.17779029253799056
799	-23.981927757380607	-0.6604881736182282	-0.18471461242009823	-0.6642966674844932	-0.1777668062862336
803	-23.95889410950298	-0.6762287585985494	-0.19089712103059142	-0.6642736995553571	-0.17774386103301168
807	-23.936379087135347	-0.6841781273357004	-0.19011377697930065	-0.6642512487720081	-0.1777214324150061
811	-23.91435984889143	-0.6336460182119623	-0.1921944148225716	-0.6642292923582302	-0.17769949767848742
815	-23.892815029904654	-0.6239964080448512	-0.18836484199082193	-0.6642078090101142	-0.1776780355405795
819	-23.871724617246993	-0.6747164868259521	-0.1861387012038218	-0.6641867787718322	-0.1776570260651566
823	-23.851069838216247	-0.6698430198811174	-0.19052680687181756	-0.6641661829242435	-0.17763645055155924
827	-23.830833059928896	-0.6358223097862901	-0.19237527039183178	-0.6641460038847741	-0.17761629143457242
831	-23.810997698872747	-0.6773134445687159	-0.19008123405065191	-0.6641262251172273	-0.1775965321943253
835	-23.79154813925689	-0.67579490197142	-0.1914666892794603	-0.6641068310503666	-0.17757715727495466
839	-23.772469659151653	-0.6655429587168538	-0.18181826905958687	-0.6640878070042664	-0.1775581520110282
843	-23.753748363543444	-0.6632199565579615	-0.1851211491744742	-0.6640691391235578	-0.1775395025608562
847	-23.73128237702633	-0.6839510635648676	-0.18749778779842785	-0.664046737236152	-0.17751712279051962
851	-23.707980351823487	-0.657644258110027	-0.19053794459927786	-0.6640235016954149	-0.17749391018990582
855	-23.685208969411008	-0.6664172678138627	-0.1845685304369944	-0.664000795283458	-0.17747122619567082
859	-23.662944598913608	-0.6770205113240806	-0.18501515838868876	-0.6639785944368288	-0.17744904726762592
863	-23.64116515364957	-0.6422960777786813	-0.18156710558588784	-0.6639568771318624	-0.17742735140385
867	-23.619849959450523	-0.6818556252548991	-0.18302660054737174	-0.6639356227533773	-0.17740611800951445
871	-23.59897963672494	-0.6613179859903386	-0.18852944311402986	-0.6639148119770749	-0.17738532777939955
875	-23.578535994579127	-0.6674848443772632	-0.18041907206310093	-0.6638944266639633	-0.17736496259242154
879	-23.558501935546012	-0.6751846228480112	-0.18273019248541367	-0.6638744497653571	-0.1773450054167271
883	-23.538861369671466	-0.6665583798719652	-0.18138705039095449	-0.6638548652372097	-0.17732544022410945
887	-23.519599136876412	-0.6840206133487197	-0.1713081557244358	-0.663835657962696	-0.1773062519126683
891	-23.500700936656184	-0.6817436986824497	-0.17966954650587574	-0.6638168136821129	-0.17728742623677904
895	-23.480775959009623	-0.6915628010210799	-0.17862009646665555	-0.6637969455536664	-0.17726757772385698
899	-23.457199228445624	-0.6806511418303831	-0.18051591393051325	-0.6637734360913472	-0.1772440914721
903	-23.434165580568	-0.6795999999476336	-0.1770625634653058	-0.6637504681622111	-0.17722114621887808
907	-23.411650558200364	-0.6526581222131291	-0.18205007815086205	-0.6637280173788621	-0.17719871760087252
911	-23.389631319956447	-0.6651704650621433	-0.18293568058308374	-0.6637060609650842	-0.17717678286435382
915	-23.36808650096967	-0.6803002905630446	-0.18162525568713583	-0.6636845776169682	-0.1771553207264459
919	-23.34699608831201	-0.673486365621466	-0.1805148435009336	-0.6636635473786862	-0.17713431125102302
923	-23.32634130928126	-0.6752979546823354	-0.17972839501517335	-0.6636429515310974	-0.17711373573742564
927	-23.30610453099391	-0.6622118594476571	-0.18155030144953876	-0.663622772491628	-0.17709357662043881
931	-23.286269169937764	-0.6485720847766547	-0.18331540803312585	-0.6636029937240813	-0.1770738173801917
935	-23.266819610321907	-0.6599111853381832	-0.18051222873595307	-0.6635835996572206	-0.17705444246082108
939	-23.247741130216667	-0.6798642927885918	-0.18193105428990108	-0.6635645756111204	-0.1770354371968946
943	-23.229019834608458	-0.6714205858190443	-0.18249672228714608	-0.6635459077304117	-0.17701678774672264
947	-23.206553848091342	-0.6531042107781175	-0.1833032354173092	-0.663523505843006	-0.17699440797638605
951	-23.1832518228885	-0.6645486284349378	-0.18223673644017424	-0.6635002703022689	-0.17697119537577222
955	-23.16048044047602	-0.6462520405578012	-0.17364868403138267	-0.663477563890312	-0.17694851138153722
959	-23.138216069978622	-0.6412320269302292	-0.18062201125978206	-0.6634553630436828	-0.17692633245349232
963	-23.116436624714584	-0.6567351107573707	-0.1752006012567655	-0.6634336457387163	-0.1769046365897164
967	-23.095121430515537	-0.6848095310130393	-0.17922166667785788	-0.6634123913602312	-0.17688340319538087
971	-23.074251107789955	-0.6766860358281583	-0.18237507193416924	-0.6633915805839289	-0.17686261296526595
975	-23.05380746564414	-0.6600750867948459	-0.18240196684131504	-0.6633711952708172	-0.17684224777828794
979	-23.033773406611026	-0.6694007251629639	-0.1783819715092143	-0.6633512183722111	-0.17682229060259352
983	-23.01413284073648	-0.6836890031003993	-0.1812368108265332	-0.6633316338440637	-0.17680272540997585
987	-22.994870607941426	-0.6538823374536964	-0.17864142141312378	-0.6633124265695499	-0.1767835370985347
991	-22.975972407721198	-0.6485899090339018	-0.17689937372858644	-0.6632935822889668	-0.17676471142264544
995	-22.956047430074637	-0.6710671040130283	-0.17970945794602144	-0.6632737141605204	-0.17674486290972338
999	-22.932470699510638	-0.6731811604351599	-0.17836687863871603	-0.6632502046982012	-0.17672137665796642
1003	-22.909437051633013	-0.6847775282229236	-0.18652398624885969	-0.663227236769065	-0.1766984314047445
1007	-22.886922029265378	-0.6704595410542655	-0.1858786658401801	-0.6632047859857161	-0.17667600278673892
1011	-22.86490279102146	-0.6818867608238346	-0.18498444479975085	-0.6631828295719382	-0.17665406805022021
1015	-22.843357972034685	-0.6597058130153393	-0.18390174341651644	-0.6631613462238222	-0.17663260591231233
1019	-22.822267559377025	-0.6692211511881769	-0.18776098313248824	-0.6631403159855401	-0.17661159643688942
1023	-22.801612780346282	-0.6454835554985152	-0.18554767183645282	-0.6631197201379514	-0.17659102092329207
1027	-22.781376002058927	-0.6690028027843482	-0.18399393779558437	-0.663099541098482	-0.1765708618063052
1031	-22.76154064100278	-0.6657469042136821	-0.1863794209475529	-0.6630797623309352	-0.1765511025660581
1035	-22.742091081386924	-0.670784327803327	-0.18242226629281078	-0.6630603682640746	-0.17653172764668748
1039	-22.723012601281688	-0.6634427196368318	-0.18394557066518047	-0.6630413442179743	-0.176512722382761
1043	-22.70429130567348	-0.6795800717236062	-0.18362542166937068	-0.6630226763372657	-0.17649407293258904
1047	-22.681825319156367	-0.6266264683990421	-0.18381030624962058	-0.66300027444986	-0.17647169316225245
1051	-22.65852329395352	-0.6437950260768961	-0.18663667245105486	-0.6629770389091229	-0.17644848056163864
1055	-22.635751911541043	-0.6314600872854417	-0.18610338952317385	-0.662954332497166	-0.17642579656740365
1059	-22.613487541043646	-0.6743943636974166	-0.18109007365670315	-0.6629321316505368	-0.17640361763935875
1063	-22.591708095779605	-0.6548553407937714	-0.18252274627077192	-0.6629104143455703	-0.17638192177558282
1067	-22.570392901580558	-0.6400373965627555	-0.178912814689836	-0.6628891599670852	-0.17636068838124727
1071	-22.54952257885498	-0.6586116456096569	-0.17572799055113286	-0.6628683491907829	-0.17633989815113238
1075	-22.529078936709166	-0.653982371209759	-0.180717755317513	-0.6628479638776712	-0.17631953296415437
1079	-22.509044877676047	-0.6319649168453694	-0.17786912588942982	-0.6628279869790651	-0.17629957578845992
1083	-22.489404311801504	-0.6422479926226643	-0.1803758203925785	-0.6628084024509177	-0.17628001059584228
1087	-22.47014207900645	-0.6455296576677743	-0.17586054303384024	-0.6627891951764039	-0.17626082228440113
1091	-22.451243878786222	-0.66039004020252	-0.1784534333304375	-0.6627703508958208	-0.17624199660851186
1095	-22.43131890113966	-0.6591809502128569	-0.18292760729048574	-0.6627504827673744	-0.1762221480955898
1099	-22.407742170575663	-0.6362895474550694	-0.18742537931550451	-0.6627269733050551	-0.17619866184383282
1103	-22.384708522698038	-0.6518139732954165	-0.18411619552560232	-0.662704005375919	-0.17617571659061093
1107	-22.362193500330402	-0.643072643219158	-0.17974529219534752	-0.66268155459257	-0.17615328797260535
1111	-22.340174262086485	-0.6454975172103588	-0.18721423437330387	-0.6626595981787922	-0.17613135323608664
1115	-22.31862944309971	-0.6420883095463683	-0.18632045300114264	-0.6626381148306761	-0.17610989109817873
1119	-22.29753903044205	-0.6488684329112431	-0.1808255875673055	-0.6626170845923941	-0.17608888162275585
1123	-22.276884251411303	-0.6299735820962358	-0.177752164292583	-0.6625964887448054	-0.17606830610915847
1127	-22.25664747312395	-0.6442992944796426	-0.18344927893205565	-0.662576309705336	-0.17604814699217164
1131	-22.236812112067803	-0.6374799316231687	-0.18347628287327744	-0.6625565309377892	-0.17602838775192453
1135	-22.217362552451945	-0.6462400539673929	-0.1825199168152949	-0.6625371368709285	-0.1760090128325539
1139	-22.19828407234671	-0.6457240560727975	-0.1858520700260886	-0.6625181128248283	-0.17599000756862743
1143	-22.1795627767385	-0.682985358475575	-0.18497297079526298	-0.6624994449441197	-0.17597135811845546
1147	-22.157096790221384	-0.6662613448671575	-0.18427120021879873	-0.662477043056714	-0.17594897834811887
1151	-22.133794765018543	-0.6521723647926461	-0.18122359117257325	-0.6624538075159768	-0.17592576574750507
1155	-22.111023382606064	-0.6354844947752412	-0.18336287959690445	-0.6624311011040199	-0.17590308175327005
1159	-22.088759012108664	-0.626117851184933	-0.18915288636943828	-0.6624089002573907	-0.17588090282522517
1163	-22.066979566844623	-0.6289361341998561	-0.1902049720527046	-0.6623871829524243	-0.17585920696144922
1167	-22.045664372645575	-0.6485188107063724	-0.18958099830493147	-0.6623659285739392	-0.1758379735671137
1171	-22.024794049919997	-0.6136954969664945	-0.19530017220809093	-0.6623451177976368	-0.1758171833369988
1175	-22.004350407774183	-0.6394791870689005	-0.1888885759915997	-0.6623247324845252	-0.17579681815002077
1179	-21.984316348741068	-0.6240466173438435	-0.18908313555376388	-0.6623047555859191	-0.17577686097432635
1183	-21.96467578286652	-0.6209642994797502	-0.18956127890349705	-0.6622851710577716	-0.17575729578170868
1187	-21.945413550071468	-0.627515005752457	-0.18783916019968672	-0.6622659637832579	-0.17573810747026752
1191	-21.926515349851236	-0.6254093449906506	-0.19089957614002273	-0.6622471195026748	-0.17571928179437826
1195	-21.90659037220468	-0.6250958501202621	-0.19316420191553085	-0.6622272513742283	-0.1756994332814562
1199	-21.88301364164068	-0.6164174625405341	-0.18951656757930557	-0.6622037419119091	-0.17567594702969924
1203	-21.859979993763055	-0.6447336772253252	-0.1949936939412673	-0.662180773982773	-0.17565300177647733
1207	-21.83746497139542	-0.6446497721930324	-0.19178021754215635	-0.662158323199424	-0.17563057315847175
1211	-21.815445733151503	-0.6462155519184307	-0.1933939266120852	-0.6621363667856461	-0.17560863842195307
1215	-21.793900914164727	-0.6504910906803563	-0.18912498209348882	-0.6621148834375301	-0.17558717628404516
1219	-21.772810501507067	-0.6557903005340204	-0.18122322359333864	-0.6620938531992481	-0.17556616680862225
1223	-21.75215572247632	-0.613275118961818	-0.18847757061147874	-0.6620732573516593	-0.1755455912950249
1227	-21.73191894418897	-0.6442375230821629	-0.18201016798661307	-0.66205307831219	-0.17552543217803804
1231	-21.712083583132824	-0.6320601619925927	-0.1837697186005922	-0.6620332995446432	-0.17550567293779096
1235	-21.692634023516966	-0.647117508846577	-0.18125450823983336	-0.6620139054777825	-0.1754862980184203
1239	-21.673555543411727	-0.6282908896362915	-0.18435534476114768	-0.6619948814316823	-0.17546729275449385
1243	-21.654834247803517	-0.6591013822501246	-0.18539557132233497	-0.6619762135509737	-0.17544864330432186
1247	-21.632368261286405	-0.6506324770952183	-0.18390452590226936	-0.6619538116635679	-0.17542626353398527
1251	-21.60906623608356	-0.6681234392826481	-0.18633767432967652	-0.6619305761228308	-0.17540305093337147
1255	-21.586294853671085	-0.62417076722366	-0.18528411497636554	-0.6619078697108739	-0.17538036693913647
1259	-21.564030483173685	-0.6532945455419448	-0.185875511622573	-0.6618856688642447	-0.17535818801109157
1263	-21.542251037909644	-0.6500759073577509	-0.18810462963373276	-0.6618639515592782	-0.17533649214731564
1267	-21.520935843710596	-0.6573953700564461	-0.18466425182519153	-0.6618426971807931	-0.1753152587529801
1271	-21.500065520985018	-0.6588581374403724	-0.1824084225544098	-0.6618218864044908	-0.1752944685228652
1275	-21.479621878839204	-0.6495305499349193	-0.17753319890172214	-0.6618015010913791	-0.1752741033358872
1279	-21.459587819806085	-0.6779901468131619	-0.1809226308773102	-0.661781524192773	-0.17525414616019275
1283	-21.43994725393154	-0.6732214972546302	-0.18041471970351708	-0.6617619396646256	-0.1752345809675751
1287	-21.420685021136485	-0.6427576619120821	-0.18534474389236522	-0.6617427323901118	-0.17521539265613395
1291	-21.401786820916257	-0.6313382595736714	-0.18278617863848368	-0.6617238881095288	-0.1751965669802447
1295	-21.381861843269697	-0.6303302731853488	-0.18304172184082823	-0.6617040199810823	-0.17517671846732263
1299	-21.358285112705698	-0.6883301964332871	-0.1813431382249302	-0.6616805105187631	-0.17515323221556564
1303	-21.335251464828072	-0.6555719964627764	-0.18290915981670608	-0.661657542589627	-0.17513028696234373
1307	-21.312736442460437	-0.6535511189014649	-0.18561801330801053	-0.661635091806278	-0.17510785834433817
1311	-21.29071720421652	-0.6486728906516745	-0.18326684140791905	-0.6616131353925001	-0.17508592360781947
1315	-21.269172385229744	-0.6500211292260936	-0.18152876328632495	-0.6615916520443841	-0.17506446146991156
1319	-21.248081972572084	-0.65535755813739	-0.18290470016441596	-0.661570621806102	-0.17504345199448867
1323	-21.227427193541335	-0.6600529225533105	-0.1812005660480729	-0.6615500259585133	-0.1750228764808913
1327	-21.207190415253983	-0.6380566286373348	-0.18074933079233446	-0.6615298469190439	-0.17500271736390446
1331	-21.187355054197837	-0.6434077973529968	-0.18020721329210687	-0.6615100681514972	-0.17498295812365736
1335	-21.16790549458198	-0.661355576721486	-0.17876333328869087	-0.6614906740846365	-0.17496358320428673
1339	-21.14882701447674	-0.6620539919283486	-0.18205324138199863	-0.6614716500385363	-0.17494457794036025
1343	-21.13010571886853	-0.6422103133174311	-0.17933110499484783	-0.6614529821578277	-0.1749259284901883
1347	-21.107639732351416	-0.6758865391670259	-0.18271387272819162	-0.6614305802704219	-0.1749035487198517
1351	-21.084337707148574	-0.6739547118086273	-0.17348759307639305	-0.6614073447296848	-0.17488033611923787
1355	-21.061566324736095	-0.6645546715302206	-0.1742595843406587	-0.6613846383177279	-0.17485765212500287
1359	-21.039301954238695	-0.6534595480960936	-0.17244596058970352	-0.6613624374710987	-0.17483547319695797
1363	-21.017522508974654	-0.6401546862535996	-0.16734524120187366	-0.6613407201661322	-0.17481377733318204
1367	-20.996207314775607	-0.647550446603212	-0.17112782372897506	-0.6613194657876471	-0.17479254393884652
1371	-20.97533699205003	-0.661634200679952	-0.16937189185888535	-0.6612986550113448	-0.1747717537087316
1375	-20.954893349904214	-0.6617016252944428	-0.16831825556870506	-0.6612782696982331	-0.1747513885217536
1379	-20.934859290871096	-0.6480308957247356	-0.16971542116791127	-0.661258292799627	-0.17473143134605917
1383	-20.91521872499655	-0.6455335325896385	-0.1720876969723264	-0.6612387082714796	-0.1747118661534415
1387	-20.8959564922015	-0.6395560466538237	-0.17331180673278013	-0.6612195009969658	-0.17469267784200035
1391	-20.877058291981268	-0.6730446115891748	-0.1727453120495248	-0.6612006567163827	-0.1746738521661111
1395	-20.857133314334707	-0.6419028762499348	-0.1726229916649782	-0.6611807885879363	-0.17465400365318903
1399	-20.83355658377071	-0.6515718726610933	-0.1671371108423596	-0.6611572791256171	-0.17463051740143207
1403	-20.810522935893086	-0.6587145100014187	-0.16899605755096125	-0.6611343111964809	-0.17460757214821016
1407	-20.78800791352545	-0.634349351627769	-0.17656213913473628	-0.661111860413132	-0.17458514353020457
1411	-20.765988675281534	-0.6409064446905557	-0.17695934397202784	-0.6610899039993541	-0.17456320879368586
1415	-20.744443856294755	-0.632301037607137	-0.1765676091933006	-0.661068420651238	-0.17454174665577796
1419	-20.723353443637095	-0.6073669323338793	-0.1758467633350822	-0.661047390412956	-0.17452073718035507
1423	-20.70269866460635	-0.64117970776097	-0.1737023576253538	-0.6610267945653673	-0.17450016166675772
1427	-20.682461886318997	-0.6369973005090914	-0.1772260906032752	-0.6610066155258979	-0.17448000254977086
1431	-20.66262652526285	-0.6567598260547252	-0.17816035928834495	-0.6609868367583511	-0.17446024330952375
1435	-20.64317696564699	-0.6566074789986747	-0.17620994409221424	-0.6609674426914904	-0.17444086839015313
1439	-20.624098485541754	-0.6396507477137794	-0.17670168748315973	-0.6609484186453902	-0.17442186312622665
1443	-20.605377189933545	-0.6279729362018465	-0.17738804460311464	-0.6609297507646815	-0.17440321367605469
1447	-20.58291120341643	-0.6398520563665135	-0.17783698262424252	-0.6609073488772759	-0.1743808339057181
1451	-20.559609178213588	-0.6520964410092507	-0.17254864615024879	-0.6608841133365387	-0.1743576213051043
1455	-20.53683779580111	-0.6405571539283716	-0.17116304059452148	-0.6608614069245818	-0.17433493731086927
1459	-20.51457342530371	-0.6478020857767879	-0.1718573672865844	-0.6608392060779527	-0.1743127583828244
1463	-20.492793980039668	-0.6473740678027662	-0.17239900459581747	-0.6608174887729862	-0.17429106251904844
1467	-20.471478785840624	-0.644499315704608	-0.17489129893893285	-0.6607962343945011	-0.17426982912471292
1471	-20.450608463115042	-0.6622427047964043	-0.17323612057193571	-0.6607754236181987	-0.17424903889459803
1475	-20.430164820969228	-0.6642866692414158	-0.17175876254833078	-0.6607550383050871	-0.17422867370762
1479	-20.410130761936113	-0.6591764798466393	-0.16953246204228378	-0.660735061406481	-0.17420871653192557
1483	-20.390490196061567	-0.6379099434543161	-0.17407544621601545	-0.6607154768783335	-0.1741891513393079
1487	-20.371227963266513	-0.6593424722195227	-0.17395397552265557	-0.6606962696038198	-0.17416996302786675
1491	-20.352329763046285	-0.6950616128630669	-0.17252200043636012	-0.6606774253232367	-0.17415113735197751
1495	-20.332404785399724	-0.6964771755175949	-0.1744093065014347	-0.6606575571947902	-0.17413128883905543
1499	-20.308828054835725	-0.6879432907990832	-0.17378641151734175	-0.660634047732471	-0.17410780258729847
1503	-20.2857944069581	-0.6889167912849077	-0.1723429768806941	-0.6606110798033349	-0.17408485733407655
1507	-20.263279384590465	-0.7016606290351985	-0.16829588765744585	-0.6605886290199859	-0.17406242871607097
1511	-20.241260146346548	-0.6852417931046686	-0.16802947052229023	-0.660566672606208	-0.1740404939795523
1515	-20.219715327359772	-0.6641377886947586	-0.17305532750371633	-0.660545189258092	-0.17401903184164438
1519	-20.198624914702112	-0.6930874585106821	-0.17649541772494093	-0.66052415901981	-0.17399802236622147
1523	-20.177970135671366	-0.6743991849056261	-0.175461630545505	-0.6605035631722213	-0.17397744685262412
1527	-20.157733357384014	-0.6819891052530345	-0.17708936440035572	-0.6604833841327519	-0.1739572877356373
1531	-20.13789799632787	-0.6750803068544737	-0.17694518081223887	-0.6604636053652051	-0.17393752849539018
1535	-20.11844843671201	-0.6689428777378108	-0.17953913998730275	-0.6604442112983444	-0.17391815357601953
1539	-20.099369956606772	-0.6661051385956167	-0.17802270465851588	-0.6604251872522442	-0.17389914831209308
1543	-20.080648660998563	-0.64636312056364	-0.17905906426518658	-0.6604065193715356	-0.17388049886192108
1547	-20.05818267448145	-0.6461177626226329	-0.1779345661128593	-0.6603841174841298	-0.1738581190915845
1551	-20.034880649278605	-0.6618674500949702	-0.17686681650670266	-0.6603608819433927	-0.1738349064909707
1555	-20.01210926686613	-0.6587544047784002	-0.17541087994637206	-0.6603381755314358	-0.1738122224967357
1559	-19.98984489636873	-0.6402340355404679	-0.17434499847391027	-0.6603159746848066	-0.1737900435686908
1563	-19.968065451104692	-0.6326319184361733	-0.17855401097004542	-0.6602942573798402	-0.17376834770491487
1567	-19.946750256905645	-0.6606412064288794	-0.1745095926533189	-0.660273003001355	-0.17374711431057935
1571	-19.925879934180063	-0.680904253230783	-0.1708827848577501	-0.6602521922250527	-0.17372632408046443
1575	-19.90543629203425	-0.6703154521819359	-0.17473577716738475	-0.660231806911941	-0.17370595889348642
1579	-19.885402233001134	-0.6822305406660112	-0.17469942678429629	-0.6602118300133349	-0.17368600171779197
1583	-19.865761667126588	-0.6741026292648966	-0.17633500155398973	-0.6601922454851875	-0.17366643652517433
1587	-19.846499434331538	-0.6564974320375283	-0.17328656085653105	-0.6601730382106737	-0.17364724821373317
1591	-19.827601234111306	-0.6499823568160856	-0.17748508083356374	-0.6601541939300907	-0.1736284225378439
1595	-19.80767625646475	-0.6367472644577026	-0.17779079127334985	-0.6601343258016442	-0.17360857402492186
1599	-19.78409952590075	-0.666082295751357	-0.17151644087578433	-0.660110816339325	-0.1735850877731649
1603	-19.761065878023125	-0.6585540762384454	-0.17471434651897955	-0.6600878484101889	-0.17356214251994298
1607	-19.73855085565549	-0.6623785025791582	-0.1769133068647566	-0.6600653976268399	-0.1735397139019374
1611	-19.716531617411572	-0.6596926820692754	-0.17701543059461056	-0.660043441213062	-0.1735177791654187
1615	-19.694986798424797	-0.6788801102639264	-0.17364044340644025	-0.660021957864946	-0.17349631702751078
1619	-19.673896385767137	-0.6604788414382092	-0.1734670793560591	-0.660000927626664	-0.1734753075520879
1623	-19.65324160673639	-0.6623702875502646	-0.17294456528910995	-0.6599803317790752	-0.17345473203849054
1627	-19.63300482844904	-0.6456605398972517	-0.17148217719094294	-0.6599601527396058	-0.1734345729215037
1631	-19.61316946739289	-0.6339465676683389	-0.17316775173844423	-0.6599403739720591	-0.17341481368125658
1635	-19.593719907777032	-0.6367310736636043	-0.17516338533895048	-0.6599209799051984	-0.17339543876188596
1639	-19.574641427671796	-0.6356174581245426	-0.1725609213269763	-0.6599019558590982	-0.17337643349795948
1643	-19.555920132063587	-0.637656679434806	-0.17102419345045483	-0.6598832879783896	-0.1733577840477875
1647	-19.53345414554647	-0.6429242029759799	-0.16681531151013207	-0.6598608860909838	-0.17333540427745092
1651	-19.51015212034363	-0.6429029237977231	-0.1631079703518692	-0.6598376505502467	-0.17331219167683712
1655	-19.48738073793115	-0.6343366752595712	-0.1674492244062895	-0.6598149441382898	-0.1732895076826021
1659	-19.46511636743375	-0.6489159127635036	-0.16849735800853693	-0.6597927432916606	-0.17326732875455722
1663	-19.44333692216971	-0.6489120002791644	-0.16665054568681104	-0.6597710259866941	-0.17324563289078126
1667	-19.422021727970666	-0.6426974750654306	-0.1696123735766797	-0.659749771608209	-0.17322439949644575
1671	-19.401151405245084	-0.6595187692951221	-0.16522759708012646	-0.6597289608319067	-0.17320360926633085
1675	-19.38070776309927	-0.6571863941903793	-0.168352323290752	-0.659708575518795	-0.17318324407935284
1679	-19.360673704066155	-0.6493292397165256	-0.16230041403643725	-0.6596885986201889	-0.1731632869036584
1683	-19.34103313819161	-0.6509602146481637	-0.1641710359926769	-0.6596690140920415	-0.17314372171104075
1687	-19.32177090539656	-0.6370527236017987	-0.16425110053354253	-0.6596498068175277	-0.1731245333995996
1691	-19.302872705176327	-0.6327433442966068	-0.17358532485896472	-0.6596309625369446	-0.17310570772371034
1695	-19.282947727529766	-0.6527852037162925	-0.1691234537159163	-0.6596110944084982	-0.17308585921078828
1699	-19.25937099696577	-0.6531571516770063	-0.17067546359398822	-0.659587584946179	-0.1730623729590313
1703	-19.236337349088146	-0.6389071615402138	-0.1704871893750699	-0.6595646170170428	-0.17303942770580938
1707	-19.21382232672051	-0.655729579713225	-0.16415302364823336	-0.6595421662336939	-0.17301699908780382
1711	-19.191803088476593	-0.6622281181710052	-0.16290776880568458	-0.659520209819916	-0.17299506435128512
1715	-19.170258269489814	-0.6453505755243656	-0.16635899993085612	-0.6594987264718	-0.1729736022133772
1719	-19.149167856832154	-0.643890094999426	-0.16950618318085908	-0.6594776962335179	-0.17295259273795432
1723	-19.128513077801408	-0.6588302005893123	-0.17014573990138082	-0.6594571003859292	-0.17293201722435694
1727	-19.108276299514056	-0.6452288955816394	-0.16633789888326422	-0.6594369213464598	-0.17291185810737011
1731	-19.08844093845791	-0.6705753461531057	-0.169840843277969	-0.659417142578913	-0.172892098867123
1735	-19.068991378842053	-0.676163026009938	-0.1674712554240001	-0.6593977485120524	-0.17287272394775238
1739	-19.049912898736814	-0.6606367530775108	-0.1643557977494865	-0.6593787244659521	-0.1728537186838259
1743	-19.031191603128605	-0.6315261989561378	-0.164248004268563	-0.6593600565852435	-0.17283506923365394
1747	-19.008725616611493	-0.6479399073136678	-0.16572126956707223	-0.6593376546978378	-0.17281268946331735
1751	-18.985423591408647	-0.651713273106715	-0.16749790871692927	-0.6593144191571007	-0.17278947686270352
1755	-18.962652208996168	-0.6722989076985746	-0.16979897065842842	-0.6592917127451438	-0.17276679286846852
1759	-18.94038783849877	-0.6621736186587759	-0.17011898997993047	-0.6592695118985146	-0.17274461394042362
1763	-18.918608393234727	-0.64341330161683	-0.16994383779675015	-0.6592477945935481	-0.1727229180766477
1767	-18.89729319903568	-0.6364122631352327	-0.1698161395904707	-0.659226540215063	-0.17270168468231217
1771	-18.8764228763101	-0.6384986348043258	-0.17025559294083692	-0.6592057294387607	-0.17268089445219725
1775	-18.855979234164288	-0.6659386349773291	-0.17022195281785812	-0.659185344125649	-0.17266052926521924
1779	-18.83594517513117	-0.6663350279223925	-0.16732263085836774	-0.6591653672270429	-0.1726405720895248
1783	-18.816304609256623	-0.6835004907879485	-0.17243337688434934	-0.6591457826988955	-0.17262100689690715
1787	-18.797042376461572	-0.6550912930364117	-0.17523521998164782	-0.6591265754243817	-0.172601818585466
1791	-18.77814417624134	-0.6625289680355717	-0.16985151910285623	-0.6591077311437986	-0.17258299290957674
1795	-18.75821919859478	-0.6672268555279919	-0.1712613220928576	-0.6590878630153522	-0.17256314439665468
1799	-18.734642468030785	-0.6699024950745631	-0.172527390343034	-0.6590643535530329	-0.1725396581448977
1803	-18.71160882015316	-0.6765194274816251	-0.17289033618745187	-0.6590413856238968	-0.1725167128916758
1807	-18.689093797785524	-0.6614652967744723	-0.17727292848544707	-0.6590189348405479	-0.17249428427367022
1811	-18.667074559541607	-0.6723606666787134	-0.1748314559492412	-0.65899697842677	-0.17247234953715151
1815	-18.64552974055483	-0.655329791453406	-0.17386821182059098	-0.6589754950786539	-0.1724508873992436
1819	-18.62443932789717	-0.6688729715917567	-0.17685282549599357	-0.6589544648403719	-0.17242987792382072
1823	-18.603784548866425	-0.6588798418047848	-0.1744473586343025	-0.6589338689927832	-0.17240930241022337
1827	-18.58354777057907	-0.6732756173692636	-0.17236524765565875	-0.6589136899533138	-0.1723891432932365
1831	-18.563712409522925	-0.6903427306640415	-0.17080205929447256	-0.658893911185767	-0.1723693840529894
1835	-18.544262849907067	-0.6806755544558749	-0.16816841073387145	-0.6588745171189063	-0.17235000913361878
1839	-18.525184369801828	-0.6794248217881984	-0.16736218249683166	-0.6588554930728061	-0.1723310038696923
1843	-18.506463074193622	-0.6896863168676939	-0.17259765837690733	-0.6588368251920975	-0.17231235441952034
1847	-18.483997087676507	-0.6760036694061293	-0.17360968724299664	-0.6588144233046918	-0.17228997464918375
1851	-18.46069506247366	-0.6827232928031499	-0.174304773397429	-0.6587911877639546	-0.17226676204856994
1855	-18.437923680061186	-0.6886203793273102	-0.17245550063702364	-0.6587684813519977	-0.17224407805433492
1859	-18.415659309563786	-0.6859685262768282	-0.17020913093656453	-0.6587462805053685	-0.17222189912629005
1863	-18.393879864299745	-0.6949171196515245	-0.16469662445144806	-0.6587245632004021	-0.1722002032625141
1867	-18.372564670100697	-0.6694632494972437	-0.1648405300829454	-0.658703308821917	-0.17217896986817857
1871	-18.351694347375116	-0.6761714567329067	-0.1654399439988783	-0.6586824980456146	-0.17215817963806368
1875	-18.3312507052293	-0.665479032115984	-0.1749416476218295	-0.658662112732503	-0.17213781445108564
1879	-18.311216646196186	-0.6493503059740338	-0.17285810964052395	-0.6586421358338969	-0.17211785727539122
1883	-18.29157608032164	-0.6564173545466669	-0.17089262706112152	-0.6586225513057494	-0.17209829208277355
1887	-18.272313847526586	-0.6577409316041454	-0.17723639159921944	-0.6586033440312357	-0.1720791037713324
1891	-18.25341564730636	-0.6668756162719935	-0.1746793210736799	-0.6585844997506526	-0.17206027809544316
1895	-18.233490669659798	-0.6611703518671908	-0.17041957503210892	-0.6585646316222061	-0.17204042958252108
1899	-18.2099139390958	-0.667745310860882	-0.1629434081487222	-0.6585411221598869	-0.17201694333076412
1903	-18.186880291218174	-0.6739806617602868	-0.16692932255418658	-0.6585181542307508	-0.1719939980775422
1907	-18.16436526885054	-0.6739601369257819	-0.16987676744421076	-0.6584957034474018	-0.17197156945953662
1911	-18.14234603060662	-0.6843607516588346	-0.16679907066172284	-0.6584737470336239	-0.17194963472301794
1915	-18.120801211619845	-0.6624116881164985	-0.1685333872176411	-0.6584522636855079	-0.17192817258511003
1919	-18.099710798962185	-0.6618441564551976	-0.1701828653130084	-0.6584312334472259	-0.17190716310968712
1923	-18.07905601993144	-0.6716575209559004	-0.1732674225865969	-0.6584106375996371	-0.17188658759608977
1927	-18.058819241644088	-0.6591262171537364	-0.1700086078622105	-0.6583904585601678	-0.17186642847910294
1931	-18.038983880587942	-0.6774595301670052	-0.17447013436306857	-0.658370679792621	-0.17184666923885583
1935	-18.01953432097208	-0.6674855498218628	-0.1686798691381064	-0.6583512857257603	-0.17182729431948518
1939	-18.000455840866845	-0.6471325382444535	-0.17362966089109388	-0.6583322616796601	-0.17180828905555873
1943	-17.981734545258636	-0.6668308825917135	-0.17592973842803694	-0.6583135937989515	-0.17178963960538673
1947	-17.959268558741524	-0.6729170225829115	-0.1706157002574571	-0.6582911919115457	-0.17176725983505015
1951	-17.93596653353868	-0.646794487726341	-0.17292767149011468	-0.6582679563708086	-0.17174404723443634
1955	-17.9131951511262	-0.6661903768315423	-0.1719899620174754	-0.6582452499588517	-0.17172136324020135
1959	-17.890930780628803	-0.6612709184183903	-0.16989750986377938	-0.6582230491122225	-0.17169918431215644
1963	-17.869151335364762	-0.6713243311483508	-0.16683247266126067	-0.658201331807256	-0.17167748844838052
1967	-17.847836141165715	-0.6681967698907716	-0.163685114388743	-0.6581800774287709	-0.17165625505404497
1971	-17.826965818440133	-0.6656319351134146	-0.1663306587928446	-0.6581592666524686	-0.17163546482393008
1975	-17.80652217629432	-0.6740753859961961	-0.16702676971453378	-0.6581388813393569	-0.17161509963695207
1979	-17.786488117261204	-0.6590049904314323	-0.16830233689170448	-0.6581189044407508	-0.17159514246125762
1983	-17.766847551386657	-0.6651368859888969	-0.1659205133926589	-0.6580993199126034	-0.17157557726863998
1987	-17.747585318591604	-0.6814261260990468	-0.1667513605580142	-0.6580801126380896	-0.17155638895719882
1991	-17.728687118371376	-0.6750194039359165	-0.16660842885907012	-0.6580612683575066	-0.17153756328130956
1995	-17.708762140724815	-0.6749836529972875	-0.16379145664570238	-0.6580414002290601	-0.1715177147683875
1999	-17.68518541016082	-0.6694163968325348	-0.16562441778158288	-0.6580178907667409	-0.17149422851663051
2003	-17.66215176228319	-0.6672799511172514	-0.16450569913777802	-0.6579949228376047	-0.1714712832634086
2007	-17.63963673991556	-0.6595796334057837	-0.16781788967594036	-0.6579724720542558	-0.17144885464540305
2011	-17.617617501671642	-0.6800512718326512	-0.16722487634821892	-0.6579505156404779	-0.17142691990888434
2015	-17.596072682684866	-0.6646409914104288	-0.16843578233816636	-0.6579290322923619	-0.17140545777097643
2019	-17.574982270027206	-0.6869085537102544	-0.16704045806815415	-0.6579080020540798	-0.17138444829555355
2023	-17.55432749099646	-0.6927349090290882	-0.16260448719536047	-0.6578874062064911	-0.1713638727819562
2027	-17.534090712709105	-0.701886298713557	-0.1638123400913445	-0.6578672271670217	-0.17134371366496934
2031	-17.51425535165296	-0.6860687976711395	-0.16012769515736291	-0.657847448399475	-0.17132395442472223
2035	-17.494805792037102	-0.701296263291872	-0.1606094093633086	-0.6578280543326143	-0.1713045795053516
2039	-17.475727311931863	-0.680497151831176	-0.16405051118316294	-0.657809030286514	-0.17128557424142513
2043	-17.457006016323653	-0.6757121890217892	-0.16632245239414978	-0.6577903624058055	-0.17126692479125316
2047	-17.44878641242474	-0.664328742890123	-0.1642960374632958	-0.6577821662537725	-0.17125873673116618
2051	-17.444015031603247	-0.6736286595082719	-0.16527780981619422	-0.6577774084864761	-0.17125398366114666
2055	-17.439266308789488	-0.6774850265349395	-0.16493855365971033	-0.6577726733125405	-0.17124925316218179
2059	-17.43454002980654	-0.6681256660131911	-0.16515018390048208	-0.6577679605183997	-0.17124454502091657
2063	-17.429835983499977	-0.6726571614963976	-0.16621131060877392	-0.657763269893502	-0.17123985902700692
2067	-17.425153961681282	-0.6639057306010114	-0.1647077425833432	-0.6577586012302525	-0.17123519497306325
2071	-17.420493759072553	-0.6790787882913687	-0.1655605499007189	-0.6577539543239594	-0.17123055265459547
2075	-17.415855173252503	-0.6648349554709512	-0.16440357595102295	-0.6577493289727787	-0.1712259318699591
2079	-17.4112380046037	-0.6913562981294517	-0.1627963929836067	-0.6577447249776626	-0.17122133242030277
2083	-17.40664205626102	-0.6842800680079071	-0.16525959087470543	-0.6577401421423076	-0.1712167541095168
2087	-17.402067134061284	-0.6810613228963334	-0.16527734185771603	-0.6577355802731046	-0.17121219674418325
2091	-17.397513046494034	-0.6740646283405987	-0.16531568857832646	-0.6577310391790895	-0.1712076601335265
2095	-17.392979604653426	-0.6694875468577202	-0.16707745549704978	-0.6577265186718954	-0.1712031440893657
2099	-17.38846662219122	-0.6664602288197123	-0.1633865602703244	-0.6577220185657057	-0.17119864842606775
2103	-17.383973915270815	-0.6648280569232163	-0.166555382455293	-0.6577175386772084	-0.17119417296050154
2107	-17.3795013025223	-0.670137899908033	-0.16694311880732826	-0.6577130788255511	-0.1711897175119932
2111	-17.37504860499855	-0.6630900237451094	-0.16472503492854873	-0.6577086388322972	-0.17118528190228233
2115	-17.370615646132233	-0.66741121659427	-0.16419546044240718	-0.657704218521383	-0.17118086595547916
2119	-17.36620225169382	-0.6700751078080129	-0.1667577123157109	-0.6576998177190765	-0.17117646949802287
2123	-17.36180824975049	-0.6783333464283077	-0.16433838902492237	-0.6576954362539349	-0.1711720923586404
2127	-17.35743347062592	-0.679191132583183	-0.16735846399969212	-0.6576910739567663	-0.17116773436830657
2131	-17.35307774686101	-0.670135727237489	-0.16777712616000873	-0.6576867306605894	-0.17116339536020497
2135	-17.348740913175387	-0.676140969853793	-0.16697840674860753	-0.6576824062005951	-0.17115907516968948
2139	-17.344422806429783	-0.6758743257800557	-0.16877918771051714	-0.65767810041411	-0.17115477363424692
2143	-17.340123265589206	-0.6841516288877774	-0.17299001133155656	-0.6576738131405584	-0.17115049059346027
2147	-17.335842131686924	-0.6824713606717792	-0.17118439204136315	-0.657669544221427	-0.17114622588897288
2151	-17.331579247789172	-0.6733960623050219	-0.17333104757259754	-0.65766529350023	-0.17114197936445324
2155	-17.32733445896065	-0.6615195815237449	-0.17591162118030734	-0.657661060822474	-0.1711377508655606
2159	-17.323107612230736	-0.6714652303720259	-0.16915562880273338	-0.6576568460356249	-0.1711335402399114
2163	-17.318898556560395	-0.6746632602796216	-0.17169286757627678	-0.6576526489890746	-0.17112934733704624
2167	-17.3147071428098	-0.6789834556649446	-0.17447804866564454	-0.6576484695341087	-0.17112517200839764
2171	-17.31053322370664	-0.6667763792606713	-0.17684936050128108	-0.6576443075238753	-0.17112101410725847
2175	-17.306376653815033	-0.6666404809660014	-0.1746988674329133	-0.6576401628133532	-0.17111687348875096
2179	-17.302237289505157	-0.6525551404705174	-0.17013437005239407	-0.6576360352593226	-0.1711127500097965
2183	-17.298114988923448	-0.6562315194421791	-0.17184399323970911	-0.6576319247203345	-0.1711086435290859
2187	-17.294009611963435	-0.6619693359485108	-0.1696602095234221	-0.6576278310566823	-0.17110455390705037
2191	-17.289921020237173	-0.6574592155631604	-0.16709847556920288	-0.6576237541303729	-0.17110048100583305
2195	-17.285849077047246	-0.6474259950318046	-0.16483806359758812	-0.6576196938050988	-0.17109642468926112
2199	-17.281793647359343	-0.6685461088853124	-0.16469643023792102	-0.6576156499462109	-0.17109238482281847
2203	-17.27775459777539	-0.6601753289164893	-0.16523741496156674	-0.657611622420692	-0.17108836127361898
2207	-17.27373179650723	-0.6548606987232359	-0.16788758530916592	-0.6576076110971298	-0.1710843539103802
2211	-17.269725113350802	-0.6537693109498655	-0.17137460269872395	-0.6576036158456917	-0.17108036260339782
2215	-17.265734419660866	-0.6528138105683405	-0.16990622837020997	-0.6575996365380996	-0.17107638722452023
2219	-17.26175958832623	-0.6598645902196543	-0.16975464913786986	-0.6575956730476048	-0.17107242764712405
2223	-17.25780049374542	-0.6499592642993726	-0.17343883806844484	-0.6575917252489645	-0.17106848374608985
2227	-17.253857011802914	-0.6605180660355154	-0.16913394002865267	-0.657587793018417	-0.17106455539777837
2231	-17.249929019845755	-0.6595493098038538	-0.16917600433384106	-0.6575838762336593	-0.1710606424800074
2235	-17.246016396660686	-0.6663545316345356	-0.17373111625634685	-0.6575799747738242	-0.17105674487202885
2239	-17.242119022451682	-0.6500441591629	-0.16638920502014987	-0.6575760885194574	-0.1710528624545064
2243	-17.238236778817967	-0.6538039023791278	-0.16945636259215124	-0.6575722173524958	-0.17104899510949365
2247	-17.234369548732413	-0.6551364980962653	-0.17236270434749823	-0.6575683611562463	-0.1710451427204126
2251	-17.23051721652039	-0.6598580985168114	-0.17014386906061052	-0.6575645198153643	-0.17104130517203253
2255	-17.226679667838976	-0.6595627880017059	-0.16844532184060235	-0.6575606932158331	-0.17103748235044935
2259	-17.22285678965663	-0.6608953193112166	-0.17385439315903017	-0.6575568812449436	-0.17103367414306525
2263	-17.219048470233176	-0.6735778934033565	-0.1717493783150008	-0.6575530837912745	-0.17102988043856887
2267	-17.21525459910025	-0.6747826065506137	-0.16978384677185687	-0.6575493007446727	-0.17102610112691582
2271	-17.211475067042024	-0.6685750463621893	-0.17046210119175598	-0.6575455319962338	-0.1710223360993094
2275	-17.207709766076388	-0.659018580573453	-0.16706701174916994	-0.6575417774382838	-0.17101858524818184
2279	-17.2039585894364	-0.6519745039802363	-0.17127313975561975	-0.6575380369643605	-0.171014848467176
2283	-17.200221431552144	-0.6531546281238239	-0.16943175878878503	-0.6575343104691952	-0.17101112565112703
2287	-17.196498188032894	-0.647225201259161	-0.17236132984885266	-0.6575305978486949	-0.1710074166960449
2291	-17.192788755649623	-0.6459933119688088	-0.1690051682392264	-0.6575268989999252	-0.17100372149909668
2295	-17.188816402891906	-0.651205676449651	-0.16979451241920618	-0.6575229379809356	-0.17099976439076556
2299	-17.18403361178984	-0.6557142461379808	-0.17092817933865856	-0.6575181688359141	-0.17099499995425393
2303	-17.179273586935484	-0.6485455303059346	-0.1719726388142222	-0.6575134223921844	-0.17099025819662153
2307	-17.174536112619	-0.6458177253402377	-0.172280079834235	-0.6575086984346522	-0.17098553890298634
2311	-17.169820976181864	-0.6346378437926283	-0.17216545013021012	-0.6575039967512658	-0.17098084186150594
2315	-17.165127967959606	-0.6510285730914465	-0.17284853154247415	-0.6574993171329588	-0.1709761668633205
2319	-17.16045688122584	-0.6440336839859011	-0.17493640877451444	-0.6574946593735949	-0.17097151370249694
2323	-17.155807512137645	-0.6370918133541243	-0.17288801507773233	-0.6574900232699123	-0.17096688217597464
2327	-17.151179659682185	-0.6458903266213012	-0.16951818063862856	-0.6574854086214723	-0.17096227208351214
2331	-17.146573125624545	-0.6506116184812427	-0.17309481068968147	-0.6574808152306051	-0.17095768322763533
2335	-17.1419877144568	-0.6520043284097126	-0.17167558823971163	-0.6574762429023607	-0.17095311541358654
2339	-17.137423233348212	-0.6558051354308327	-0.1707599166615026	-0.6574716914444587	-0.17094856844927503
2343	-17.132879492096574	-0.6535826140808334	-0.1745216003966199	-0.6574671606672395	-0.17094404214522854
2347	-17.128356303080654	-0.661412676950345	-0.17386608316944852	-0.6574626503836171	-0.1709395363145459
2351	-17.12385348121371	-0.6624013676581644	-0.1759109287613967	-0.6574581604090329	-0.17093505077285057
2355	-17.11937084389805	-0.6650071299558507	-0.17316249100672998	-0.6574536905614101	-0.17093058533824568
2359	-17.114908210980577	-0.658591361209143	-0.17311091031005166	-0.6574492406611098	-0.17092613983126945
2363	-17.11046540470937	-0.6566247244225494	-0.16895342000204927	-0.6574448105308871	-0.17092171407485213
2367	-17.1060422496912	-0.6493385745835694	-0.17281548009022707	-0.6574403999958491	-0.17091730789427356
2371	-17.101638572849968	-0.6580419328684055	-0.17084778464317996	-0.6574360088834138	-0.1709129211171219
2375	-17.09725420338607	-0.6571426485058716	-0.1686345624407357	-0.6574316370232687	-0.17090855357325294
2379	-17.092888972736656	-0.6547760935535551	-0.17164755644349317	-0.6574272842473319	-0.17090420509475074
2383	-17.088542714536747	-0.637246817575905	-0.17179927815483342	-0.6574229503897131	-0.1708998755158888
2387	-17.084215264581168	-0.6316757054764031	-0.16873757317645222	-0.6574186352866757	-0.17089556467309205
2391	-17.07990646078735	-0.6332780614283164	-0.16732742494330477	-0.6574143387765995	-0.17089127240489999
2395	-17.075616143158882	-0.6361850934797584	-0.168822510997507	-0.6574100606999447	-0.17088699855193015
2399	-17.07134415374988	-0.6304926381203169	-0.1702002696592242	-0.6574058008992159	-0.17088274295684286
2403	-17.06709033663008	-0.6340377269370965	-0.17025196302560275	-0.6574015592189277	-0.1708785054643062
2407	-17.062854537850697	-0.6388978687464002	-0.16858889286468326	-0.6573973355055708	-0.17087428592096218
2411	-17.058636605410996	-0.6452220553905006	-0.16883917549217564	-0.657393129607578	-0.17087008417539346
2415	-17.054436389225554	-0.6329611653059128	-0.17009616650993653	-0.6573889413752921	-0.1708659000780905
2419	-17.050253741092217	-0.6402877298870591	-0.16530572180176595	-0.6573847706609338	-0.17086173348141995
2423	-17.04608851466073	-0.6554621771905031	-0.1657285127296051	-0.6573806173185703	-0.17085758423959319
2427	-17.04194056540201	-0.6467588164984113	-0.16765379729062158	-0.6573764812040852	-0.17085345220863574
2431	-17.037809750578045	-0.6562894714182956	-0.16378704196098148	-0.6573723621751474	-0.17084933724635742
2435	-17.03369592921242	-0.6634936291068412	-0.16643990224831828	-0.6573682600911828	-0.1708452392123228
2439	-17.02959896206147	-0.6597683671768131	-0.16721194535071948	-0.6573641748133451	-0.1708411579678226
2443	-17.02551871158597	-0.6557933961425242	-0.16410545595648784	-0.6573601062044875	-0.17083709337584538
2447	-17.021455041923456	-0.6635147018189578	-0.167614608347745	-0.657356054129135	-0.17083304530105012
2451	-17.01740781886106	-0.6661910413989265	-0.16776614185354255	-0.6573520184534579	-0.17082901360973896
2455	-17.013376909808915	-0.6639215039601511	-0.16261539972836747	-0.6573479990452445	-0.1708249981698309
2459	-17.009362183774115	-0.6720921435843721	-0.16027575506463343	-0.6573439957738757	-0.17082099885083574
2463	-17.005363511335137	-0.6576749180195653	-0.1618285129772845	-0.6573400085102992	-0.1708170155238286
2467	-17.001380764616826	-0.6731587120027109	-0.16384901567237264	-0.6573360371270047	-0.17081304806142508
2471	-16.997413817265862	-0.679355994017258	-0.16481280512732877	-0.6573320814979994	-0.17080909633775676
2475	-16.99346254442669	-0.6731431799297614	-0.16468785719678358	-0.6573281414987839	-0.17080516022844722
2479	-16.98952682271797	-0.6668386131799977	-0.1632379831728059	-0.6573242170063289	-0.17080123961058863
2483	-16.985606530209413	-0.6673638528834553	-0.16439415193853346	-0.6573203078990522	-0.17079733436271863
2487	-16.98170154639916	-0.672170180797333	-0.1641054748793147	-0.6573164140567955	-0.17079344436479776
2491	-16.977811752191545	-0.6689442354691835	-0.16457406256389806	-0.657312535360803	-0.17078956949818744
2495	-16.973937029875284	-0.6621411171754286	-0.16102594352150046	-0.6573086716936994	-0.17078570964562811
2499	-16.97007726310211	-0.6646518642973023	-0.1631799064954791	-0.6573048229394682	-0.170781864691218
2503	-16.966232336865822	-0.6766708177051219	-0.16243518940883828	-0.6573009889834315	-0.17077803452039228
2507	-16.962402137481707	-0.6779955604390002	-0.16139140215816106	-0.6572971697122288	-0.17077421901990247
2511	-16.958586552566388	-0.680398490038896	-0.1626288438050265	-0.6572933650137975	-0.17077041807779653
2515	-16.954785471018013	-0.6814530510693455	-0.16385177223205716	-0.6572895747773527	-0.17076663158339894
2519	-16.95099878299687	-0.6826417733602339	-0.1632456044067654	-0.657285798893368	-0.17076285942729152
2523	-16.947226379906326	-0.6836945294296939	-0.16079896697368223	-0.6572820372535567	-0.17075910150129442
2527	-16.94346815437414	-0.6767954778430685	-0.16282011367333382	-0.6572782897508529	-0.1707553576984474
2531	-16.939724000234147	-0.6614551498702923	-0.1643372192960042	-0.6572745562793932	-0.17075162791299178
2535	-16.935993812508222	-0.6735236688969017	-0.1653381340668867	-0.6572708367344993	-0.17074791204035228
2539	-16.93227748738866	-0.6768404255953264	-0.1624516595863943	-0.6572671310126593	-0.17074420997711956
2543	-16.928574922220815	-0.656115525662722	-0.16121006947669958	-0.6572634390115119	-0.17074052162103293

